The Effectiveness of Security Interventions on GitHub

In 2017, GitHub was the first online open source platform to show security alerts to its users. It has since introduced further security interventions to help developers improve the security of their open source software. In this study, we investigate and compare the effects of these interventions. This offers a valuable empirical perspective on security interventions in the context of software development, enriching the predominantly qualitative and survey-based literature landscape with substantial data-driven insights. We conduct a time series analysis on security-altering commits covering the entire history of a large-scale sample of over 50,000 GitHub repositories to infer the causal effects of the security alert, security update, and code scanning interventions. Our analysis shows that while all of GitHub's security interventions have a significant positive effect on security, they differ greatly in their effect size. By comparing the design of each intervention, we identify the building blocks that worked well and those that did not. We also provide recommendations on how practitioners can improve the design of their interventions to enhance their effectiveness.

==> images/avg_problems_vs_jssize.csv <==
javascript_size,avg_problems
108087,8.4848484848484848
2747,0E-20
135116,0E-20
701,0E-20
906,0E-20
18510,0.83333333333333333333
6921,0E-20
7575,0.20689655172413793103
1388,0E-20
88809,11.0000000000000000
2908,0.78947368421052631579
1384,0E-20
19380,0E-20
5503,0E-20
903,0E-20
6798,106.1739130434782609
1177,0E-20
187227,0E-20
44461,0E-20
76606,0E-20
209752,0E-20
683718,0E-20
508,0E-20
110,0E-20
1875607,0E-20
16775,0E-20
26795,1.8974358974358974
3891,0E-20
5803,0E-20
13145,0.53333333333333333333
681,0E-20
73302,0.11538461538461538462
114227,0E-20
10813,0E-20
138945,0E-20
2923,0E-20
2288,0E-20
242518,0E-20
508,0E-20
2723,0E-20
10139,0E-20
2259,0E-20
2044,0E-20
776261,0E-20
43289,0E-20
30137,0E-20
4604,0E-20
258053,0E-20
7586,0E-20
1259,0E-20
3406,2.0000000000000000
60736,0.85714285714285714286
3105,0E-20
909,0E-20
394167,0E-20
1940,0E-20
21514,1.8750000000000000
2287605,15.9285714285714286
817008,5.5238095238095238
734,0E-20
30792,0E-20
4804,0E-20
2960,0E-20
11373,0E-20
32276,0E-20
200234,0E-20
510643,18.0000000000000000
23955,12.0000000000000000
155292,1.8333333333333333
148625,0E-20
393071,0E-20
29782,0E-20
106064,0E-20
27271,0.12500000000000000000
56079,0E-20
20027,0E-20
21263,0E-20
5545,0E-20
508,0E-20
138580,0E-20
709,0E-20
6375,0E-20
1777,0E-20
36461,0E-20
260928,0E-20
22510,0E-20
5416,0E-20
8386,0E-20
695,0E-20
27908,0E-20
28430,0E-20
2564,0E-20
74723,4.0000000000000000
1826,2.0000000000000000
15492,0E-20
184721,0E-20
77035,0E-20
6070,0E-20
207,0E-20
49880,0E-20
18241,0E-20
432,0E-20
1832,0E-20
4169,0E-20
5497,0.49122807017543859649
13668,0E-20
2470,0E-20
33610,0E-20
49933,0E-20
540217,0.53932584269662921348
1941,0E-20
87720,0.47619047619047619048
17163,0E-20
707,0E-20
61030,0E-20
1411404,16.0618556701030928
13635,0E-20
1425,0E-20
1196,0E-20
5150,0E-20
5492,1.00000000000000000000
6780,0E-20
8075,0E-20
1311,0E-20
373292,0E-20
2542,0E-20
45812,0E-20
57891,0E-20
5825,0E-20
4847,0E-20
724,0E-20
22487,1.6666666666666667
146937,2.0000000000000000
8458,0E-20
5990,0E-20
262,0E-20
2498,0E-20
6937,0E-20
2278,0E-20
150826,0E-20
4086,0E-20
6071,2.0000000000000000
9793,0E-20
76930,1.00000000000000000000
2710,0E-20
15005,0.88888888888888888889
203513,0E-20
24155,0E-20
5260,0E-20
1236,0E-20
99185,0E-20
1804,0E-20
226,4.0000000000000000
6950,0E-20
7797,0E-20
1308,0E-20
3888,0E-20
1500830,18.0732758620689655
2731,0E-20
36784,0E-20
4031,0E-20
4255,0E-20
5069,11.0000000000000000
210268,0E-20
27475,1.9459459459459459
7569,0E-20
607693,0E-20
107612,0E-20
9380,0E-20
66897,1.5625000000000000
13383,12.0000000000000000
57226,0E-20
24891,1.4285714285714286
2619,0E-20
33398,0E-20
1925,0E-20
2873420,2.2000000000000000
10102,0E-20
9013,0E-20
44460,0E-20
87308,0E-20
164981,0E-20
9512,0E-20
65186,0E-20
46158,0E-20
189363,0E-20
41054,0E-20
45995,0E-20
36564,0E-20
646,0E-20
1516393,4.2366412213740458
2524,0E-20
7998,0E-20
2402,0E-20
3973,0E-20
46247,0E-20
2257,0E-20
14260,0E-20
5301,0E-20
458,0E-20
157971,0E-20
344333,0.40476190476190476190
1295,0E-20
711,13.0000000000000000
1395,0E-20
46440,0E-20
4669,0E-20
50922,0E-20
4758,0E-20
42226,0E-20
197674,0E-20
4058,0E-20
337500,0.04444444444444444444
68686,0E-20
2082,0E-20
4759,12.0000000000000000
14016,0E-20
15550,0E-20
2053,0E-20
4436,0E-20
3325,0E-20
11161,0E-20
8717,0.11764705882352941176
203294,0E-20
226,2.0000000000000000
1585,0E-20
1022,0E-20
140522,0E-20
15484,0E-20
9274,0E-20
24983,0E-20
158561,2.2000000000000000
62488,0E-20
1299,0E-20
5492,1.00000000000000000000
437,4.6800000000000000
5492,1.00000000000000000000
1516393,4.2692307692307692
109562,0E-20
4058,0E-20
444635,1.6666666666666667
51307,0E-20
68340,0E-20
398195,0E-20
26354,0E-20
360159,0E-20
2488,0E-20
8693,0E-20
5540,0E-20
45983,0E-20
23937,0E-20
99162,0E-20
2101,0.40000000000000000000
1022,0E-20
23004,0E-20
29919,2.0000000000000000
12236,0E-20
2288,0E-20
3277,0E-20
1139103,0E-20
111572,0E-20
9441,0E-20
96166,0E-20
378,0E-20
60543,0E-20
104360,0E-20
6347,0E-20
41193,0E-20
15170,0E-20
7196,0E-20
58664,0E-20
5761,0E-20
18390,0E-20
12723,0E-20
433779,0E-20
28328,0E-20
23720,0.04761904761904761905
5831,0E-20
8025,0E-20
410565,7.0000000000000000
68265,0.65909090909090909091
3159,3.0000000000000000
944,0E-20
29,0E-20
183699,0E-20
71224,0E-20
34861,0.12500000000000000000
226,0E-20
38130,0E-20
14041,0E-20
41018,0E-20
6495,0E-20
8881,0E-20
226,2.0000000000000000
10528,0E-20
7059,0E-20
936031,34.9473684210526316
1610,0E-20
20899,0E-20
15478,0E-20
5695,0E-20
16206,0E-20
2833,0E-20
2257,0E-20
3576,0E-20
21511,0E-20
2100,0E-20
378,0E-20
127438,0E-20
1841,0E-20
1022,0E-20
7457018,154.2962962962962963
16537,0E-20
216148,2.0000000000000000
1698214,0.08571428571428571429
82364,1.0588235294117647
12982,0E-20
150786,0E-20
12782,0E-20
1486139,1.7500000000000000
663202,0.21100917431192660550
9144,0E-20
111695,0E-20
88798,2.0000000000000000
155945,4.0000000000000000
2852,24.0000000000000000
1580,0E-20
83030,0E-20
243469,0E-20
146384,1.9166666666666667
2524,0E-20
4247,0E-20
1105,0E-20
17932,0E-20
12887,0E-20
13629,0E-20
1808,0E-20
49276,0E-20
559,0E-20
492,0E-20
76846,0E-20
27203,0E-20
35192,0E-20
463,0E-20
618531,0.05833333333333333333
32911,0E-20
421907,1.00000000000000000000
14455,1.6233766233766234
21611,0E-20
1182,0E-20
18984,0E-20
1094,0E-20
21511,0E-20
288270,2.1282051282051282
5420,0E-20
69598,0E-20
249088,0.19230769230769230769
895127,5.6588235294117647
65934,0E-20
1898,0E-20
1528907,4.3115942028985507
21298,2.0000000000000000
30376,0E-20
88,0E-20
3835,0E-20
8458,0E-20
226,4.6666666666666667
84068,0E-20
18898,0E-20
50870,0E-20
5438,6.0000000000000000
100404,0E-20
35847,0E-20
226,2.0000000000000000
2289,0E-20
1101,2.0000000000000000
21873,0E-20
51031,0E-20
241070,0E-20
22745,0E-20
43919,0E-20
7602,6.4084507042253521
1048,0E-20
1240,0E-20
5598664,34.4512195121951220
38253,0E-20
35918,0E-20
2945,0E-20
6131,0E-20
1516393,4.1879699248120301
1517197,4.3065693430656934
9634,2.0396039603960396
1203341,0E-20
11016,0E-20
0,0E-20
27113,0E-20
20578,0E-20
33672,0E-20
17662,0E-20
8239,0E-20
7511,0E-20
1274,0E-20
393756,0.24137931034482758621
57391,0E-20
212345,2.0909090909090909
801033,0E-20
532,0E-20
44574,2.0000000000000000
25048,0E-20
91474,0E-20
52510,0E-20
80322,0E-20
180339,0E-20
9975,0E-20
85908,0E-20
16612,0E-20
3957,0E-20
7292,0E-20
23,0E-20
106754,16.0000000000000000
10521,0E-20
11254,0E-20
516,0E-20
1156,0E-20
8347600,2.9277108433734940
415553,8.0000000000000000
2295,0E-20
653,32.2978723404255319
308068,0E-20
3003004,0.76229508196721311475
9194,0E-20
193187,0E-20
1780283,0.10526315789473684211
254495,0E-20
85893,0E-20
400,0E-20
240,0E-20
2105,0E-20
175586,0.10000000000000000000
331660,0E-20
1253,0E-20
23828,0E-20
567148,0E-20
13696,0E-20
5830,0E-20
2298827,3.6363636363636364
746755,5.7604166666666667
761232,0E-20
189,0E-20
240648,0E-20
226,2.0000000000000000
179811,3.0000000000000000
4349,0E-20
341870,1.00000000000000000000
11204,0E-20
34,12.0000000000000000
79515,0E-20
1306515,9.2689075630252101
322142,0E-20
1048,0E-20
142534,0E-20
540396,1.00000000000000000000
1393,0E-20
27603,0E-20
34737,0E-20
8433,0E-20
33293,0E-20
350,0E-20
21354,0E-20
10823,0E-20
95627,11.2500000000000000
12654,0E-20
2279,0E-20
27183,0E-20
121138,0E-20
6921,0E-20
8852,1.7142857142857143
148564,0E-20
582,0E-20
151927,0E-20
15659,2.9789029535864979
3287,36.0000000000000000
6078,0E-20
10832,0E-20
3742,0E-20
12808,0E-20
655,0E-20
2701,0E-20
438458,1.1666666666666667
1027,0.19047619047619047619
5896,0E-20
19671,0E-20
268605,0E-20
11602,0E-20
1238,0E-20
8706,0E-20
3681,10.1463414634146341
75397,29.0000000000000000
29604,0E-20
214692,0.06250000000000000000
8231,0E-20
1259,0E-20
53937,0E-20
916391,9.9178082191780822
87978,0E-20
25826,5.7272727272727273
50183,0E-20
3069,0E-20
114474,0E-20
2846,0E-20
12693,0E-20
51718,0E-20
328,0E-20
42595,0E-20
31480,0E-20
32,0E-20
23370,0E-20
5754,0E-20
128778,0E-20
19450,1.00000000000000000000
6524,0E-20
3098,0E-20
4868,1.00000000000000000000
5318,0E-20
631464,0E-20
8671,0E-20
6461,0E-20
170924,0E-20
320997,0E-20
658317,0E-20
14002,0E-20
213679,0E-20
538279,6.3333333333333333
80587,0E-20
6914,0E-20
6733,0E-20
44283,0E-20
74452,0E-20
7368,0.30434782608695652174
8056,0.17525773195876288660
11653,0E-20
5712,0E-20
126894,0E-20
2744,0E-20
378,0E-20
979929,0E-20
498,0E-20
13166,1.00000000000000000000
7525,4.0000000000000000
1277,0E-20
324591,0E-20
15496,0E-20
12500,0E-20
7965,0E-20
1515108,0.60509554140127388535
1814,0E-20
72867,0E-20
23147,0E-20
303,0E-20
5053356,8.1153846153846154
1954,0E-20
11423982,0E-20
1654,0E-20
247735,49.5000000000000000
2957,0E-20
21511,0E-20
228552,0E-20
227,0E-20
1890,0E-20
16690,0E-20
11177,0E-20
30181,0E-20
1431,0E-20
9801,0E-20
7149,0E-20
424,0E-20
16634,0E-20
37011,0E-20
14237,0E-20
6591,0E-20
18136,0E-20
30875,0E-20
8607,0E-20
60093,0E-20
12316,0E-20
60578,0E-20
2113,3.2500000000000000
3079,12.0000000000000000
131642,0.30000000000000000000
11408,0E-20
34113,0E-20
4094,0E-20
17253,0E-20
17976,0E-20
4562,0E-20
7528,0E-20
7420,0E-20
1695,0E-20
229889,1.1904761904761905
817,0E-20
5440,0E-20
8712,0E-20
1845,0E-20
226,2.7500000000000000
737209,0E-20
15830,0E-20
27340,0E-20
50406,0E-20
55544,0E-20
3103,0E-20
84240,0.30000000000000000000
139791,0E-20
50460,0E-20
6283,0E-20
1049,0E-20
27152,1.3636363636363636
7071,0E-20
363,0E-20
230,2.0000000000000000
508,0E-20
2494,0E-20
44145,0E-20
31176,0E-20
32084,0E-20
4029,0E-20
1215,0E-20
9367,0E-20
80373,0E-20
4162,0E-20
7028,0E-20
1241300,0.85964912280701754386
7904,0E-20
4059,1.8666666666666667
165827,0E-20
9195,0E-20
207948,0E-20
21844,0E-20
92410,0E-20
188949,0E-20
423,0E-20
3818,0E-20
776427,3.2083333333333333
2742,0E-20
116313,0E-20
132105,0E-20
20595,0E-20
3781,1.4444444444444444
10751,0E-20
10720,0E-20
4258,0E-20
4371,0E-20
38887,0E-20
82202,0E-20
130610,3.0000000000000000
108757,0.10000000000000000000
1515,12.0000000000000000
102994,0E-20
171831,0E-20
10330,0E-20
458577,0E-20
19043,0E-20
582253,4.0000000000000000
161912,0E-20
3459,0E-20
1490,0E-20
1162,0E-20
7141,0E-20
3140,0E-20
1203,0E-20
141232,0.81250000000000000000
364415,0E-20
12186,0E-20
26903,0E-20
98626,0E-20
60865,0E-20
1098,0E-20
1259,0E-20
616,0E-20
1526,0E-20
3847,0E-20
20251,0E-20
19100,1.2000000000000000
1319,0E-20
1229,0E-20
141726,0E-20
1851,0E-20
10076,0E-20
63801,0E-20
1645,0E-20
598,0E-20
30071,0E-20
1260980,2.0000000000000000
3779,0E-20
171465,0E-20
11629,0E-20
16668,0E-20
105583,0E-20
634,2.9905660377358491
2113,2.0000000000000000
5773,0E-20
25901,0E-20
11093,2.0465116279069767
54647,0E-20
11230,0E-20
6355,0E-20
17818,0E-20
5500,3.0000000000000000
226,4.0000000000000000
30681,0E-20
86563,0E-20
1490,0E-20
2262,0E-20
133002,0E-20
14996,1.00000000000000000000
226,2.0000000000000000
3012,0E-20
229,0E-20
5319,0E-20
21511,0E-20
584833,0E-20
4594,0E-20
56,0E-20
3190,0E-20
20910,0E-20
364,0E-20
6212,0E-20
17057,0E-20
17019,0E-20
11294,0E-20
1606,0E-20
16095,0E-20
1670,0E-20
109040,0E-20
1877,0E-20
10874,0E-20
17847,0E-20
11291,0.35849056603773584906
6779,0E-20
1255,0E-20
32181,0E-20
5337,0E-20
713849,2.3490566037735849
486887,1.6666666666666667
219533,0E-20
2163,0E-20
223024,0E-20
134199,0E-20
1975,0E-20
9746,5.0000000000000000
1204497,0E-20
9945,0E-20
2840,0E-20
30504,0E-20
2740,0E-20
219251,0E-20
20885459,38.7088607594936709
1572,0E-20
8411,0E-20
1336,0E-20
1471761,0E-20
33805,0E-20
29266,0E-20
4296,0E-20
113883,12.0000000000000000
6114,0E-20
105992,0.83333333333333333333
230284,0E-20
39709,0E-20
422201,0E-20
291411,0E-20
694,0E-20
68148,0E-20
3905,0E-20
57003,0E-20
176370,0E-20
38566,3.0000000000000000
54783,0E-20
21511,0E-20
681,0E-20
19142,2.0000000000000000
6132,1.5161290322580645
165870,0E-20
4744,0E-20
2091,0E-20
5500,14.0000000000000000
11565,0E-20
95915,0.95798319327731092437
1214767,0E-20
358607,0E-20
1535,0E-20
17870,0E-20
145113,0E-20
1078740,0E-20
4464,2.0000000000000000
860408,0E-20
5449,0E-20
225182,0E-20
4246550,0.03389830508474576271
5561,10.0000000000000000
218038,0E-20
39688,0E-20
6009,0E-20
6684,0E-20
6116,0E-20
1218,0E-20
15417,0E-20
238152,13.0000000000000000
471907,6.8666666666666667
3160,0E-20
6588006,0E-20
4433,0E-20
11995,0E-20
16533,0E-20
54429,0E-20
615561,0E-20
12491,0E-20
6973,0E-20
25000,0E-20
8887,0E-20
15640,0E-20
180554,4.9639639639639640
1849,11.0000000000000000
47148,0E-20
9782,0E-20
32258,0E-20
1942,0E-20
1922,0E-20
1966,0E-20
3036,0E-20
17904,0E-20
16178,0E-20
1364,0E-20
1153496,4.5000000000000000
9788,0E-20
18625,0E-20
27603,1.00000000000000000000
1649641,0.12658227848101265823
34995,0E-20
5523,0E-20
3788,0E-20
226,2.0000000000000000
5109,0E-20
11546,0E-20
24855,0E-20
8236,0E-20
953,0E-20
7731,0E-20
2760,0E-20
66551,0E-20
5721,0E-20
3732,0E-20
136592,0E-20
14750,0.92857142857142857143
8928,0E-20
226,2.0000000000000000
3184,0E-20
6808,0E-20
3156,0E-20
8379,0E-20
2255,0.75000000000000000000
4445,0E-20
115372,15.3846153846153846
25834,4.0000000000000000
472,0E-20
10438,0E-20
15065,0E-20
8513,0E-20
130849,14.0000000000000000
62170,0E-20
5315,13.0000000000000000
34379,0E-20
6635,0.93750000000000000000
9681,0E-20
2121,0E-20
301042,0E-20
17647,0E-20
71466,0E-20
25062,0E-20
13281,0E-20
2566,0E-20
6140,0E-20
68531,42.7252747252747253
801,0E-20
2837,0E-20
2548,0E-20
315,0E-20
508,0E-20
33419,0E-20
10886,0E-20
2498,0E-20
1394,0E-20
5195,0E-20
60589,0E-20
240140,2.0000000000000000
1441,0E-20
2722,0E-20
21585,0E-20
8259,0E-20
6974,0E-20
768209,16.5801526717557252
6813,0E-20
21511,0E-20
2644,0E-20
2094685,5.0000000000000000
4064,0E-20
66453,0E-20
9357,0E-20
220981,2.4645161290322581
3293,0E-20
873,304.0000000000000000
191009,0E-20
4930,0E-20
4580,0E-20
38643,0E-20
38922,1.00000000000000000000
1004847,1.5294117647058824
4336,0E-20
1960,0E-20
18375,0E-20
19150,0.50000000000000000000
1120,0E-20
15909,6.5000000000000000
17683,0E-20
560,0E-20
538216,2.6000000000000000
4243,12.0000000000000000
16905,0E-20
562,0E-20
245962,2.7096774193548387
20109,0E-20
4087,0E-20
133702,0E-20
57432,0E-20
11283,0E-20
158996,0E-20
14012,0E-20
6853,0E-20
4950,0E-20
431626,3.0000000000000000
4084,0E-20
2106,0E-20
192617,0E-20
47632,0.26332288401253918495
1199,0E-20
230024,36.2500000000000000
3621,0E-20
159114,0E-20
42767,1.7727272727272727
6998,0E-20
68015,2.1590909090909091
11524,0E-20
18013,0E-20
686568,0E-20
88798,0.14285714285714285714
59702,0E-20
70021,0E-20
6717,0E-20
125070,1.00000000000000000000
2072,0E-20
102118,0E-20
361,0E-20
372685,0E-20
1863,0E-20
6713,0E-20
7012,0E-20
98700,0E-20
7491,0E-20
1322,0E-20
20066,0E-20
118093,3.8148148148148148
1962,0E-20
152023,1.2830188679245283
11098,0E-20
2787,0E-20
508,0E-20
469142,0E-20
31332,0E-20
2954,0E-20
1746,0E-20
74008,26.3636363636363636
7112,0E-20
907,0E-20
4530,0E-20
39864,0E-20
785308,10.1780821917808219
1242,0E-20
7805,0E-20
3042,0E-20
65984,0E-20
1484,0E-20
250503,0E-20
0,0E-20
52578,0E-20
487,0E-20
821,0E-20
2557306,52.0000000000000000
10799,0E-20
343477,0E-20
39508,0E-20
57200,0E-20
482,0.50000000000000000000
6505,0E-20
1264,0E-20
21511,0E-20
33166,0E-20
2617,0E-20
65580,0E-20
8923,0E-20
71868,0E-20
117276,0E-20
990,0E-20
13271,0E-20
20620,0.20000000000000000000
508,0E-20
508,0E-20
31502,0E-20
468414,0E-20
104027,0.75000000000000000000
4400,2.0000000000000000
9537,0E-20
3982,0E-20
15111,0E-20
10525,0E-20
11413,0E-20
42654,0E-20
16837,0E-20
14451,1.8141592920353982
4135,0E-20
244814,0E-20
7242,0E-20
102770,0E-20
74329,0E-20
36180,0E-20
9440,0E-20
40328,0E-20
838,0E-20
10956,2.0000000000000000
6072145,0.09740259740259740260
583,0E-20
40251,1.5000000000000000
58509,0E-20
111572,0E-20
13986,0E-20
16581,0E-20
29512,0E-20
9882,0.33333333333333333333
9978,0E-20
727644,1.4705882352941176
47613,0E-20
453,0E-20
4040,0.77142857142857142857
1569,5.0000000000000000
67456,0E-20
18510,0.70370370370370370370
338138,0E-20
937,0E-20
82327,0E-20
58031,2.0000000000000000
12013,0E-20
140033,0E-20
18666,0E-20
3649,10.6944444444444444
244357,0E-20
201089,0E-20
1711,0E-20
20694,0E-20
3852,0E-20
2002,0E-20
53207,0E-20
13288,0E-20
1182,0E-20
12133,3.0925925925925926
644278,86.7386363636363636
13246,0E-20
4768,0E-20
28470,0E-20
208067,0E-20
984,0E-20
1437,0E-20
12703,0E-20
397,0E-20
226,2.0000000000000000
2116,0E-20
1107695,0E-20
1818,0E-20
3512,0.08247422680412371134
2157,0E-20
44616,0E-20
5683,0E-20
3700,2.0000000000000000
3973,0E-20
740865,0E-20
1515,12.0000000000000000
312596,0E-20
5424,0E-20
93499,0.64705882352941176471
3533,0E-20
478724,0E-20
574473,0.47826086956521739130
37825,0E-20
53642,0E-20
12058,0E-20
226,0E-20
1732410,0E-20
21385,0E-20
78923,0E-20
31731,0E-20
1261,2.0000000000000000
3990,0.75000000000000000000
99,0E-20
16494,1.00000000000000000000
35019,0E-20
1783,0E-20
162392,0E-20
7189,0E-20
26189,0E-20
56512,0E-20
78493,0E-20
393,0E-20
325371,0E-20
14340,0E-20
19504,0E-20
302,1.00000000000000000000
5205,0E-20
127,0E-20
5344,0E-20
7250,0E-20
6090,0E-20
236003,0E-20
986,0E-20
35253,0E-20
9750,0E-20
27338,0E-20
1359,2.0000000000000000
161685,0E-20
2939,0E-20
2700,0E-20
439,0E-20
1576,0E-20
21511,0E-20
154476,9.0740740740740741
112316,12.4285714285714286
113926,0E-20
6785,0E-20
266012,4.0000000000000000
10430,0.50000000000000000000
37609,0E-20
151842,1.5000000000000000
27312,1.6197183098591549
305487,0E-20
92048,0E-20
11513,0E-20
318287,0.75000000000000000000
9992505,1.00000000000000000000
286039,31.5555555555555556
1737,0E-20
33129,0E-20
7433,0E-20
13102,0E-20
10321,0E-20
5492,1.00000000000000000000
39402,0E-20
3176,0E-20
100293,0E-20
18,0E-20
18410,0E-20
79685254,36.3333333333333333
17662,0E-20
187,0E-20
9540,0E-20
111576,0E-20
1101,0E-20
320471,0E-20
1143,0E-20
2899,0E-20
9946,0E-20
565,0E-20
8080,0E-20
7600,0E-20
3078,0E-20
111591,0E-20
2526,0E-20
2074,0E-20
798436,0E-20
11773,0E-20
226,2.0000000000000000
68902,0E-20
484,12.0000000000000000
5737,0E-20
34,12.0000000000000000
3578,0E-20
9529126,177.4000000000000000
20485,0E-20
2030,0E-20
1086,0E-20
2267,0E-20
42510,0E-20
41936,0E-20
148930,0E-20
4292,0E-20
1469,1.00000000000000000000
34,12.0000000000000000
8685,0E-20
1144176,0.47727272727272727273
22695,0.88888888888888888889
4678,0E-20
74935,0E-20
876,0E-20
4475,0E-20
1590,0E-20
30819,0E-20
3323,0E-20
7425,0E-20
120357,0E-20
15,0E-20
1336025,0E-20
6811,0E-20
1953,0E-20
1162,0E-20
792,0E-20
180287,0E-20
1223,0E-20
88533,0E-20
508,0E-20
1517197,4.4076923076923077
3610958,0E-20
257,0E-20
61267,15.0000000000000000
796,0E-20
46739,0.74193548387096774194
2357,0E-20
852,0E-20
3097,0E-20
2092,0E-20
377,1.5061728395061728
1282,0E-20
226,2.0000000000000000
113675,0E-20
251382,13.3333333333333333
16,0E-20
11553,0E-20
3799,0E-20
6593,0E-20
22858,0E-20
226,2.0000000000000000
53689,0E-20
3661,0E-20
5003,0E-20
9542,0E-20
130614,2.0333333333333333
1669,0E-20
17696,0E-20
41675,0E-20
12131,0E-20
1190,0E-20
26354,0E-20
34113,3.7142857142857143
3537,0E-20
50,0E-20
778441,27.6923076923076923
5401,0E-20
6388,0E-20
14153,0E-20
379263,0E-20
12164,0E-20
27864,0E-20
222969,3.0000000000000000
43495,0E-20
7392065,8.4210526315789474
6221,0E-20
1516393,4.2366412213740458
32859,0E-20
2453555,35.3750000000000000
44129,1.9166666666666667
252591,1.8620689655172414
41317,0E-20
1164,0E-20
14139,14.5000000000000000
2288,0E-20
4428,14.0000000000000000
13943,0E-20
788,0E-20
278336,0E-20
91469,0E-20
398555,2.2222222222222222
2785,32.8750000000000000
34,12.0000000000000000
14637,0E-20
4382,0E-20
5507,0E-20
6189,0E-20
1304487,16.0000000000000000
4799,0E-20
3398,0E-20
7657,0E-20
290200,0E-20
11829,0E-20
19579,0E-20
215713,0.66666666666666666667
9686,0E-20
2268,0E-20
29567,0E-20
1236,0E-20
446418,15.2829268292682927
12672,0E-20
70286,0E-20
8405,0E-20
84674,0E-20
18510,0.65384615384615384615
3337,0E-20
6024,0E-20
72027,0E-20
14696,1.00000000000000000000
1242,0E-20
261471,0E-20
10023,0E-20
291815,0E-20
193,0E-20
2667,0E-20
12312,5.2500000000000000
16668,0E-20
20533,0E-20
15124,0E-20
829,0E-20
16,0E-20
49161,0E-20
6613,0E-20
7169,0E-20
293771,12.6666666666666667
14098,0E-20
24763,0E-20
478639,0E-20
110890,0E-20
19997,0E-20
71007,0E-20
3874,0E-20
143349,0E-20
3617,0E-20
1182,0E-20
1166,0E-20
21971,0E-20
4777,2.2857142857142857
1182,0E-20
6678,0E-20
14814,0E-20
90,0E-20
4063,0E-20
64524,0E-20
21275,2.0000000000000000
2583,0E-20
8148,0E-20
1193,0E-20
5490,0E-20
14362,0E-20
1314921,0.08888888888888888889
53487,0E-20
61,0E-20
7795,14.0000000000000000
4332,0E-20
31577,0E-20
226,2.0000000000000000
2144,0E-20
43437,0E-20
15580888,10.2136222910216718
380577,0E-20
33455,0E-20
1247765,0E-20
29021,0.23943661971830985915
577417,0.90776699029126213592
639391,0E-20
4737424,50.0000000000000000
3745,0E-20
10391,0E-20
7512,0E-20
204,0E-20
294366,0E-20
226,2.0000000000000000
9175,0E-20
8273,0E-20
37327,0E-20
155873,0E-20
18053,10.4736842105263158
1937,2.0000000000000000
21090,0E-20
287178,14.2771084337349398
916,0E-20
14171,0E-20
9404,1.9166666666666667
4010,0E-20
23547,0.38461538461538461538
170637,0E-20
156993,0.71428571428571428571
9595,0E-20
53,0E-20
8453,0E-20
5596,0E-20
246,0E-20
44749,0E-20
45866,0E-20
31481,0E-20
104428,0E-20
11119,0E-20
4019,0E-20
17744,0E-20
4401,0E-20
61615,0E-20
3875,0E-20
6789,0E-20
1629986,0E-20
28756,0E-20
69716,0E-20
54,0E-20
1536,0E-20
20100,0E-20
332998,2.0000000000000000
1891,0E-20
226,4.0000000000000000
12465,0.48148148148148148148
173449,0E-20
3171,1.00000000000000000000
25423,0E-20
73300,0E-20
18161,0E-20
457641,0E-20
66370,0E-20
32146,0E-20
1624,0E-20
67017,0E-20
191146,2.5000000000000000
294775,0E-20
15,0E-20
5134,0E-20
8627,0E-20
12786,0E-20
1389608,0E-20
3410,0E-20
25681,0E-20
8701,0.28571428571428571429
59796,0E-20
1041,0E-20
81795,0E-20
7064,0E-20
6110,0E-20
1298485,1.8888888888888889
27250,0.20000000000000000000
11043,0E-20
12474,0.13043478260869565217
28477,0E-20
1516393,4.2857142857142857
27665,0E-20
106618,22.2500000000000000
65357,0E-20
14300,0E-20
485,0E-20
3529,0E-20
123991,23.3636363636363636
7607,0E-20
11172,0E-20
569,0E-20
2917,0E-20
24330,0E-20
8079,0E-20
66655,2.0000000000000000
91658,1.3333333333333333
13420,0E-20
798627,0E-20
226,2.0000000000000000
44496,0E-20
701,0E-20
107314,2.1578947368421053
33125,0E-20
3451808,96.0000000000000000
1846,0E-20
91202,0E-20
760,0E-20
357,0E-20
11669,0E-20
30891,0.93661971830985915493
137,0E-20
128154,0E-20
885,0E-20
10385,0E-20
387,0E-20
70759,0E-20
245962,2.7096774193548387
12743,0E-20
7561,0E-20
112171,1.00000000000000000000
17042,0E-20
65522,0E-20
3142,0E-20
4807,0E-20
495833,0.03846153846153846154
1259,0E-20
1861,0E-20
4291,0E-20
88,0E-20
4582,0E-20
5283,0E-20
3301,0E-20
25968,0E-20
6357,0.50000000000000000000
1994,0E-20
10784,0E-20
9509,0E-20
7617,0E-20
4575,22.0000000000000000
219414,18.2000000000000000
2115,0E-20
226,2.0000000000000000
49967,0E-20
4832,0E-20
1516393,4.3149606299212598
28763,0E-20
8473,0E-20
5492,1.00000000000000000000
30117,0E-20
5344,0E-20
713,0E-20
19108,0E-20
69924,0E-20
41905,0E-20
12770,0E-20
16297,0E-20
175879,0E-20
7889,0E-20
15836,0E-20
112878,2.7142857142857143
128804,0E-20
495243,2.1951219512195122
89,0E-20
301,0E-20
14317,0E-20
560,0E-20
203294,0E-20
41755,0E-20
769420,8.2068965517241379
1123,0E-20
83899,0E-20
5492,1.00000000000000000000
863,0E-20
298545,2.2580645161290323
814531,0E-20
73080,0E-20
36699,0E-20
24128,0E-20
896,0E-20
1015,0E-20
11066,0E-20
8704,0E-20
6976,0E-20
14055,0E-20
164,0E-20
7238,0E-20
18481,0E-20
49874,0E-20
96563,0E-20
15273,0E-20
58227,0E-20
30660,0E-20
100210,0E-20
975,0E-20
339787,0E-20
967,0E-20
19427,0E-20
9152,0E-20
77508,0E-20
1446,0E-20
19727,0E-20
11961,0.50000000000000000000
4178339,0E-20
2257,0E-20
158035,0E-20
6754,0E-20
19839,0E-20
703344,40.9090909090909091
5138,0E-20
231971,29.2000000000000000
47336,3.5000000000000000
120310,11.7631578947368421
11141,0E-20
17893,0E-20
226,2.0000000000000000
131888,0E-20
9847,0E-20
1111,0E-20
5564,0E-20
617707,4.0000000000000000
3667,0E-20
689496,0.42857142857142857143
757073,0E-20
109767,0E-20
538717,0E-20
2515,0E-20
19269,0E-20
2430,0E-20
250247,31.1000000000000000
5161,0E-20
12495,0E-20
2508,0E-20
13313,0E-20
137931,17.3870967741935484
307,0E-20
24423,0E-20
2326,0E-20
19190,0E-20
144523,0E-20
7323,0E-20
1961,0E-20
12081,0E-20
318,0E-20
9865,0E-20
16378,0E-20
22061,0E-20
21511,0E-20
312759,0E-20
1940014,0.55172413793103448276
1920712,0.10526315789473684211
226,2.0000000000000000
1225,0E-20
1466,0E-20
7170,0E-20
11955,0E-20
29395,0.05747126436781609195
5141,0E-20
96783,0E-20
276024,2.7368421052631579
33377,0E-20
6771,0E-20
35643,0E-20
226,0E-20
8653,0E-20
6874,0E-20
7633,0E-20
96707,0E-20
1797,0E-20
51678,0E-20
70760,0E-20
12821,0E-20
121793,29.6363636363636364
92008,0E-20
2285,0E-20
4873,0E-20
5860,0E-20
29108,0E-20
2725,0E-20
6190,0E-20
1340,0E-20
2326,2.0000000000000000
111084,0E-20
5887,0E-20
2303,0E-20
16521,0E-20
1639,0E-20
63331,10.0000000000000000
2539141,0E-20
11603,0E-20
10216,0E-20
94686,0E-20
6316,0E-20
8302,0E-20
49569,0E-20
2711,0E-20
11969,0E-20
11020,0E-20
9676,0E-20
173519,0E-20
223,2.6274509803921569
17740,0E-20
1182,0E-20
8246,0E-20
71473,0E-20
23923,0E-20
2419,1.00000000000000000000
582719,0E-20
11023,0E-20
64794,0E-20
9813,0E-20
2460,0E-20
3080,0E-20
120392,0E-20
71610,0E-20
31643,0E-20
2498,0E-20
1930,0E-20
54046,1.00000000000000000000
7997,36.1111111111111111
990464,0.78181818181818181818
508,0E-20
288032,0E-20
11111,0E-20
1067,0E-20
5004193,7.3151125401929260
30893,0E-20
179142,0E-20
9565,0E-20
50689,0E-20
230576,0E-20
2367,0E-20
6696,0E-20
24986,7.0000000000000000
12775,0E-20
11903,0E-20
16187,0E-20
226,2.0000000000000000
10088,0E-20
58453,0E-20
229,0E-20
25602,0E-20
10940,0E-20
4637,0E-20
38389,0E-20
2657,0E-20
1877,0E-20
1802,0E-20
1327,1.5000000000000000
12639,0E-20
271384,1.7297297297297297
99072,0.55555555555555555556
153384,0.92500000000000000000
1178,0E-20
367613,7.0000000000000000
1243,0E-20
62493,0E-20
2241,0E-20
5944,1.00000000000000000000
126855,0E-20
91511,3.0000000000000000
62183,11.1000000000000000
2845,0E-20
26594,0E-20
30025,0E-20
29100,0E-20
2317,0E-20
36599,0.76923076923076923077
8339,0E-20
75792,0E-20
17150,0E-20
1606,0E-20
13840,0E-20
568389,0E-20
87919,0E-20
118729,6.4457831325301205
226,0E-20
13700,0E-20
9817,0E-20
1877,0E-20
81556,0E-20
7015,0E-20
26349015,7.3956043956043956
1216172,0.09890109890109890110
62749,0E-20
238433,0E-20
65284,0E-20
3001364,80.0000000000000000
6077,0E-20
19122,0E-20
23318,0E-20
7994,2.3333333333333333
5926,0E-20
21444,0E-20
111421,6.7647058823529412
4898,0E-20
96371,0E-20
4100,1.2000000000000000
621,0E-20
3761,0E-20
424601,0.23076923076923076923
13563,0E-20
34916,0E-20
6037,0E-20
2096940,0E-20
41673,1.00000000000000000000
7381,0E-20
26290,0E-20
4015,0E-20
41,0E-20
128068,0E-20
3767683,64.9876543209876543
40745,0E-20
4397,0E-20
33262,0E-20
483,0E-20
172,0E-20
16969,0.18681318681318681319
22290,0E-20
6184,0E-20
11965,0E-20
82539,0E-20
2797,0E-20
115208,1.00000000000000000000
125892,0E-20
5311,0E-20
33677,0E-20
1306,0E-20
53334,0E-20
111572,0E-20
80155,0E-20
6576,0E-20
27,0E-20
2583,0E-20
23,0E-20
3009,0E-20
52177,0E-20
596,0E-20
34636,0E-20
25572,0E-20
10359,0E-20
2206,0E-20
13626,0E-20
786971,1.8600000000000000
54140,0E-20
7577,0E-20
3391,0E-20
27634,0E-20
62397,0E-20
1637,0E-20
22092,0E-20
4693,0E-20
5959,0E-20
13116,0E-20
212542,0E-20
1776,14.2857142857142857
2583,0E-20
16753,0E-20
35141,0E-20
5489,0E-20
39039,0E-20
36372,0E-20
2620,0E-20
61267,15.0000000000000000
7949,0E-20
41921,0.20000000000000000000
44082,0E-20
3888,0E-20
13838,0E-20
126432,0E-20
2068,0E-20
26368,0E-20
35212,0E-20
3400,0E-20
8901,0E-20
69606,12.0000000000000000
11488,0E-20
152206,3.6666666666666667
431144,0E-20
62580,1.6666666666666667
508,0E-20
766921,29.1666666666666667
26301,5.6875000000000000
37613,3.0000000000000000
62,0E-20
49065,0E-20
45979,1.4947916666666667
10997,0E-20
300736,0E-20
382453,0E-20
7689,0E-20
403091,2.0000000000000000
3722,0E-20
27616,0E-20
10770,0E-20
2493,0E-20
66709,0E-20
13587,0E-20
226,2.0000000000000000
14511,0.32786885245901639344
8602,0E-20
5159,0E-20
10430532,21.3247422680412371
3585,0E-20
7610,0E-20
48851,1.00000000000000000000
89468,0E-20
3141,0E-20
276388,0.05882352941176470588
3047,0E-20
104536,0.02040816326530612245
34440,0E-20
1194460,0E-20
4214255,8.0000000000000000
46812,0E-20
6937,0E-20
5581,0E-20
6289,0E-20
338,2.0000000000000000
181987,1.7500000000000000
3471,0E-20
12794,0E-20
48622,3.0769230769230769
12953,0E-20
34721,0E-20
14968,0E-20
1386,0E-20
44903,0E-20
1555,0E-20
1075,0E-20
835,0E-20
2279,0E-20
863897,0E-20
115771,0E-20
2435787,4.0000000000000000
105917,0.97580645161290322581
11760,0E-20
292,0E-20
16016,0E-20
102903,0E-20
27871,0E-20
14699,1.00000000000000000000
1279,0E-20
9928,0E-20
18255,0E-20
211125,15.0000000000000000
15020,0E-20
448842,0E-20
1182,0E-20
12587,0E-20
1302,0E-20
3157,0E-20
797,0E-20
343052,0E-20
109389,0E-20
15,0E-20
560556,0E-20
873421,0E-20
58372,0.15789473684210526316
8837,1.00000000000000000000
5170,0E-20
493,0.54545454545454545455
16285156,1.2435897435897436
3149,0E-20
29160,1.8181818181818182
8270,0E-20
1116,0E-20
1409,0E-20
14309,0E-20
6241,0E-20
23796,0E-20
198011,0.57894736842105263158
2819,0.52000000000000000000
676,0E-20
500945,0E-20
6931,0E-20
9435,0E-20
5422,0E-20
94766,0E-20
34350,0E-20
9247,0E-20
2079,0E-20
24389,0E-20
84,0E-20
5223,0E-20
11408,0E-20
1516393,4.2748091603053435
136291,0E-20
2989,0E-20
9118232,9.4454545454545455
92530,0E-20
5505,0E-20
4077264,0E-20
11708,0E-20
130669,0E-20
0,0E-20
18795,0E-20
7513,0E-20
86696,0E-20
14056,0E-20
160006,6.0000000000000000
616,0E-20
226,12.0000000000000000
103696,0E-20
3260,0E-20
949,0E-20
5967152,0.38356164383561643836
2543,0E-20
63659,0E-20
28893,0E-20
19837,0E-20
17710,0E-20
76927,2.5500000000000000
6157,0E-20
9970,0E-20
11968,0E-20
4394,0E-20
184476,0E-20
75113,2.0000000000000000
24035,0E-20
42962,0E-20
2723,0E-20
6399,0E-20
695,0E-20
42430,0E-20
261996,0E-20
5963,0E-20
327,0E-20
1182,0E-20
20797,0E-20
145343,0E-20
11104,0E-20
1132,0E-20
3170,0E-20
5215,0E-20
90829,0E-20
208351,0E-20
84807,0E-20
2004,0E-20
3673,0E-20
1280,0E-20
54539,0E-20
28746,22.0000000000000000
13410,0E-20
1714,0E-20
80813,29.0000000000000000
411622,0E-20
409,0E-20
1368,0E-20
24914,0E-20
114770,0.85185185185185185185
10586,0E-20
126581,0E-20
9263,0E-20
878,0E-20
1119,0E-20
21672,0E-20
14100,0E-20
42229,0E-20
592,0E-20
15519,0E-20
44081,0E-20
607,0E-20
2544,0E-20
1936,0E-20
23804,0E-20
9630,0E-20
6618,0E-20
57443,0E-20
21105,0E-20
51760,0E-20
212,0E-20
24097,1.5099337748344371
126016,0E-20
409,0E-20
7405,0E-20
76166,0E-20
67928,31.3809523809523810
470,0E-20
17242,0E-20
58308,0E-20
9433,0E-20
73293,2.0000000000000000
548,0E-20
1470,0E-20
4887,0E-20
465813,1.0800000000000000
5493,0E-20
1004125,0E-20
18531,0E-20
2036,0E-20
29531,0E-20
6042,0E-20
5044,0E-20
5439,0E-20
4652,0E-20
61990,0E-20
2768,0E-20
992326,39.9940476190476190
3036,0E-20
22428,2.0000000000000000
4400,2.0000000000000000
494,0E-20
1534,0E-20
1877,0E-20
74001,0E-20
3394,0E-20
183,1.2100840336134454
12547,0E-20
5258,0E-20
18757,0E-20
31727,0E-20
0,1.8000000000000000
43238,0E-20
7204,0E-20
4607,0E-20
70111,0E-20
336,0E-20
226,2.0000000000000000
782409,5.5909090909090909
40589,1.9545454545454545
10532,0E-20
99068,2.9508196721311475
1147,0E-20
35911,0E-20
4943,0E-20
15365,0E-20
127394,0E-20
1516050,4.3937007874015748
160217,0E-20
183,0E-20
137521,0E-20
2608,0E-20
6624,0E-20
14460,0E-20
1690784,8.0000000000000000
9448,0E-20
946204,7.4947368421052632
10473,0E-20
106563,2.0571428571428571
153647,3.8333333333333333
2870,0E-20
12823624,22.0000000000000000
4394,0E-20
4611,0E-20
352918,0E-20
191497,0E-20
24352,0E-20
21864,0E-20
227907,0E-20
297,0E-20
3444,0E-20
26427,0E-20
35505,3.0204081632653061
508,0E-20
559397,0E-20
8058,0E-20
34420,0E-20
7108,0E-20
107200,0E-20
9465,0E-20
18963,1.00000000000000000000
14923,0E-20
1427,0.45161290322580645161
1423017,0E-20
12784,0E-20
47732,0E-20
1055,0E-20
13492,0E-20
5631,0E-20
94955,0E-20
1194,0E-20
12376,3.8181818181818182
47112,6.1891891891891892
15669,0E-20
295496,0E-20
1996,0E-20
25656,0E-20
63778,1.9406779661016949
848,0E-20
84551,0.87500000000000000000
10588,0E-20
6925,0E-20
9656,0E-20
3145,0E-20
1145,0E-20
8364,0E-20
2108,0E-20
148,0E-20
27942,0E-20
17379,0E-20
14033,0E-20
226819,0E-20
200097,2.0000000000000000
125918,21.6000000000000000
75663,0E-20
3555,0E-20
1680,0E-20
20158,0.26923076923076923077
640502,0.83870967741935483871
30179,0E-20
18934,1.00000000000000000000
1724,0E-20
20032,0E-20
11176,0E-20
2657,0E-20
3332,0E-20
20407,0E-20
14572,0E-20
2919,0E-20
1914,0E-20
55499,0E-20
9673,4.0000000000000000
12099,0E-20
9468389,1.9425837320574163
1976,0E-20
12354,0E-20
8148,0E-20
60712,0E-20
19525,0E-20
4261,0E-20
15183,0E-20
13907,0E-20
408,0E-20
2061978,3.0000000000000000
57660,0.82352941176470588235
8461,0E-20
71154,0.03191489361702127660
5847,0E-20
2285,0E-20
13500,1.00000000000000000000
50446,0E-20
5216,0E-20
43557,0E-20
48775,0E-20
226,2.0000000000000000
39171,0E-20
1593,0E-20
124445,0E-20
312200,0E-20
1877,0E-20
13359,0E-20
40328,0E-20
29908,3.0000000000000000
2463,0E-20
9461,0E-20
30036,0E-20
16706,0E-20
1248,0E-20
5299,0E-20
27452,0E-20
912682,1.1260162601626016
37173,1.7142857142857143
73704,0E-20
3653,0E-20
1490,0E-20
22800,0E-20
10334,2.0000000000000000
23854,0E-20
69508,0E-20
226,2.0000000000000000
177,0E-20
7994,0E-20
72,0E-20
2257,0E-20
2194014,1.0588235294117647
2640,0E-20
76039,2.4326923076923077
3169787,3.2142857142857143
9270,0E-20
226,2.0000000000000000
2666077,47.0000000000000000
4754,0E-20
45326,0E-20
226,2.0000000000000000
499930,3.7727272727272727
6108,0E-20
1780,0E-20
6600,0E-20
13066,0E-20
21511,0E-20
12194,0E-20
247215,2.7272727272727273
1355,0E-20
2146,0E-20
108635,0E-20
3813,0E-20
193890,2.0000000000000000
179,0E-20
8141,0E-20
12826,0.14754098360655737705
167582,0E-20
4468,0E-20
41597,0E-20
100561,0.84615384615384615385
2312,0E-20
1376,10.5000000000000000
269,0E-20
70398,0E-20
10538,0E-20
159454,10.2173913043478261
1259,0E-20
290196,0E-20
190430,0E-20
52993,0E-20
12182,0E-20
29010,0E-20
3797,0E-20
126757,11.4198895027624309
38762,0E-20
37772,0E-20
70212,1.00000000000000000000
1437,0E-20
20462,0.37500000000000000000
109845,0E-20
185,0E-20
877,0E-20
103039,0E-20
2116,0E-20
11484,0E-20
938,0E-20
80966,0E-20
3590,0E-20
7141329,32.6744186046511628
6374,0E-20
484,12.0000000000000000
3370,0E-20
9088028,11.9222222222222222
160669,0E-20
42026,0E-20
77403,0E-20
28999,0E-20
3071,0E-20
19443,0E-20
760129,1.00000000000000000000
2553,0E-20
212181,0E-20
748,0E-20
2070280,0E-20
8413,0E-20
100891,15.0000000000000000
16422,0E-20
7339,0E-20
1227,0E-20
4594,0E-20
153792,0E-20
298993,0E-20
208067,0E-20
213,0E-20
90538,3.6000000000000000
3700,0E-20
1132,0E-20
10227,0E-20
24986,0E-20
59299,0E-20
1640,0E-20
52676,2.0000000000000000
11588,0E-20
163,0E-20
7505,0E-20
681,0E-20
6305,1.00000000000000000000
268,0E-20
39176,0E-20
90657,0E-20
54516,0E-20
1315531,0E-20
25490,0E-20
19130,1.00000000000000000000
226,0E-20
127,0E-20
25945,0E-20
6701,0E-20
47192,0.27777777777777777778
80648,0E-20
7396,0E-20
3431,0E-20
283,0E-20
369,0E-20
28262,2.1818181818181818
1523,0E-20
5237,0E-20
496682,1.00000000000000000000
5706,0E-20
22062,0E-20
13412,0E-20
16098,0E-20
14843,0E-20
5778,0E-20
50985,0E-20
877,0E-20
607386,0E-20
22,0E-20
60129,0E-20
4281,0E-20
183537,0E-20
29567,0E-20
460,0E-20
44898,0E-20
17395,0E-20
15902,0E-20
133489,0E-20
16896,0E-20
556,0E-20
83098,0E-20
510643,19.0526315789473684
22342,0E-20
6777,6.0000000000000000
8817,0E-20
5169,0E-20
532841,0.66216216216216216216
2734,0E-20
542734,0E-20
21722,0E-20
4712,0E-20
2032,0E-20
114475,0E-20
10592,0E-20
11512377,0E-20
42847,0E-20
82271,0E-20
93153,0E-20
6223,0E-20
15,0E-20
11789,0E-20
25781,0E-20
5598,0E-20
166496,0E-20
8195,0E-20
8581,0E-20
4102,0E-20
78822,0.94736842105263157895
137008,0E-20
10351,0E-20
4256,0E-20
350,0E-20
28260,0E-20
6970,0E-20
62433,4.2162162162162162
10608,1.6000000000000000
698,0E-20
10987,0E-20
7882,0E-20
23374,0E-20
168519,0E-20
309509,0E-20
131625,0.40000000000000000000
11200,0E-20
3448,0E-20
3796,0E-20
864110,0E-20
272093,12.0862068965517241
51159,0E-20
38810,0E-20
210119,0E-20
1516393,4.2442748091603053
83974,0E-20
132230,0.72222222222222222222
1066879,8.0000000000000000
536,0E-20
205720,2.0000000000000000
226,22.9906542056074766
2544,2.0000000000000000
9461,0E-20
1313,0E-20
118154,0E-20
481,0E-20
423258,0E-20
789123,0E-20
2393,0E-20
102475,0E-20
18785,0E-20
6418,0E-20
40492,0E-20
62807,0E-20
140595,0.31250000000000000000
741,0E-20
6886,0E-20
8994,0E-20
1161,0E-20
192089,0E-20
1772,0E-20
1037,0E-20
34620,0E-20
1565,0E-20
25946,0E-20
559,0E-20
125,0E-20
5959,0E-20
267175,0.50000000000000000000
32882,3.9178082191780822
85628,0E-20
4947,0E-20
1765,0E-20
20409,0E-20
173291,0E-20
220981,2.4016393442622951
154066,1.3500000000000000
1102,2.0000000000000000
14253,0E-20
3952,0E-20
39219,0E-20
693,0E-20
44776,0E-20
25616,0E-20
28189,0E-20
8335,0E-20
9877,0E-20
13845,0E-20
3658,0E-20
1078213,0E-20
28991,0E-20
3359,0E-20
40266,0E-20
9551,0E-20
85244,0E-20
23112,0E-20
104731,0E-20
13405,0E-20
50460,0E-20
232805,2.0000000000000000
111947,0E-20
189,0E-20
10714,12.0000000000000000
37453,0E-20
133396,0E-20
678570,10.4782608695652174
51678,0E-20
569,0E-20
1492,0E-20
1456111,4.1788617886178862
2553,0E-20
7078,0E-20
3052,0E-20
4309,0E-20
6790008,0E-20
4478,0E-20
22951,3.0000000000000000
46552,0E-20
1627,0E-20
1392,0E-20
170724,1.00000000000000000000
16738,0E-20
1808,0E-20
5600,0E-20
10222,0E-20
1602953,2.2500000000000000
13470,0E-20
14831,0E-20
153400,19.5555555555555556
623,0E-20
1847,0E-20
168001,0.45000000000000000000
6232,0E-20
10714,12.0000000000000000
19292,0E-20
556,0E-20
83988,0E-20
38730,0E-20
2702305,0E-20
2086,0E-20
64,0E-20
44873,2.0000000000000000
141145,0E-20
7736,0E-20
3981,2.6666666666666667
64989,0E-20
122705,0E-20
297143,0E-20
14454,0E-20
41159,0E-20
2257,0E-20
6337,0E-20
6141,0E-20
1310,0E-20
8581,0E-20
5160,0E-20
4928,0E-20
2490,0E-20
69562,0E-20
71730,0.60000000000000000000
4296,0E-20
34134,0E-20
77678,0E-20
2016,0E-20
202436,0E-20
4263,0E-20
133138,0E-20
1980,0E-20
13520,0E-20
14400,0E-20
367925,0E-20
12930,0E-20
1994721,9.6634615384615385
4645,0E-20
28764,0E-20
80,0E-20
227980,2.0000000000000000
11297,0E-20
646353,0E-20
8429,1.1111111111111111
9635,0E-20
2634,0E-20
65900,0E-20
57999,0E-20
213277,0E-20
26763,0.08333333333333333333
832,0E-20
177485,0E-20
1450,0E-20
9547,0.20000000000000000000
2311,0E-20
95758,0E-20
47694,8.2941176470588235
4437,2.0000000000000000
1027633,0E-20
250543,11.2000000000000000
302729,43.3333333333333333
5410,2.9716981132075472
11070,0E-20
58517,0E-20
18619,0E-20
22058,0E-20
36982,0E-20
2600,0E-20
246279,0E-20
10839,0E-20
10580,0E-20
27887,0E-20
896,4.0000000000000000
34515,0.16666666666666666667
17683,1.7777777777777778
2577,5.0000000000000000
169,0E-20
31113,0E-20
478,0E-20
123312,0E-20
26474,0E-20
121044,0E-20
4465,0E-20
2774,0E-20
29662,0E-20
225461,0E-20
351320,0E-20
294166,0E-20
1341,0E-20
6335,0E-20
3814,0E-20
3104,0.40000000000000000000
327,0E-20
6107,0E-20
513415,0E-20
3735038,23.0468750000000000
24952,0E-20
1166,4.1791044776119403
133924,0.08227848101265822785
291,0E-20
226,2.0000000000000000
11608,0E-20
1664201,0E-20
2624,0E-20
2481,0E-20
1877,0E-20
22878,0E-20
7593,0E-20
33282,0E-20
7002,0E-20
3313,0E-20
240,0E-20
4564,3.2469135802469136
3003,0E-20
14877,0E-20
955920,0.22727272727272727273
186782,20.0000000000000000
466,0E-20
1908,0E-20
65844,0E-20
12184,3.0000000000000000
31764,0E-20
16253,0E-20
2215,0E-20
119411,0E-20
926,11.0000000000000000
227087,4.0000000000000000
2884,0E-20
9984,10.0000000000000000
183912,0E-20
37475,0E-20
114159,0E-20
3907,0E-20
364,0E-20
9050,0E-20
134,0E-20
6431,0E-20
70021,0E-20
101931,0E-20
504,0E-20
15438,0E-20
6443,0E-20
282,0E-20
91272,0E-20
73399,12.0936170212765957
3853,0E-20
3562,0E-20
20770,0E-20
325,0E-20
770779,0E-20
18694,0E-20
710036,0E-20
4400,2.0000000000000000
17169,0E-20
80338,0E-20
13922,0E-20
15177,0E-20
10337,0E-20
110859,1.9512195121951220
124546,0E-20
5008,0E-20
925,0E-20
23139,0E-20
138889,0E-20
18477,0.90000000000000000000
62531,0E-20
7414,0E-20
7264,0E-20
4005,0E-20
11389,0E-20
7567,0E-20
176763,0E-20
39502,0E-20
108958,0.66666666666666666667
14091,0E-20
195855,36.0000000000000000
11294,0E-20
1470,0E-20
4638,0E-20
33651,1.2857142857142857
8811,0E-20
892,0E-20
396,0E-20
202,0E-20
46998,0E-20
2257,0E-20
60120,0E-20
69831,3.0000000000000000
2166,0E-20
2914,0E-20
1626,0E-20
1459,0E-20
19332,0E-20
4122,0E-20
675,0.88888888888888888889
14886,0E-20
72023,1.8512396694214876
144969,2.0000000000000000
1250,0E-20
97848,4.3157894736842105
8915061,72.0000000000000000
472398,1.2500000000000000
7069,0E-20
6616,0E-20
300257,0E-20
1182,0E-20
84550,0E-20
661,0E-20
46332,0E-20
54849,0E-20
7558,0E-20
4225,0E-20
8938,0E-20
42516,0E-20
10743,0E-20
791,0E-20
100144,18.2083333333333333
197183,0E-20
8073,0E-20
33325,1.8750000000000000
262570,0E-20
1152442,0E-20
571162,0E-20
182008,16.3061224489795918
62977,0E-20
7005,0E-20
8244,12.6315789473684211
89483,0E-20
64794,0E-20
55727,0E-20
0,3.6666666666666667
3229,0E-20
850,0E-20
14408,0E-20
2216,0E-20
170093,24.0000000000000000
15506,0E-20
28733,0E-20
763,0E-20
364020,0.44370860927152317881
1470,0E-20
24394,0E-20
999039,0E-20
5208129,0E-20
8533,0E-20
1625,0E-20
11930,0E-20
21511,0E-20
32879,7.0000000000000000
550848,0E-20
543,0E-20
3744,0E-20
64628,0E-20
223985,1.00000000000000000000
84116,0E-20
300945,0E-20
2469,0E-20
83622,2.9000000000000000
181721,15.0000000000000000
130324,0E-20
3132,0E-20
2417,0E-20
127338,0E-20
1456111,4.2242990654205607
2945693,0E-20
25772,0E-20
33996,1.3846153846153846
18153,0E-20
69476,1.6842105263157895
1393,0E-20
1779,1.1666666666666667
27017,0E-20
211278,0E-20
17381,0E-20
4646,0E-20
9547,1.0714285714285714
9236,2.0000000000000000
23454,0E-20
3631,0E-20
7079,4.0000000000000000
136109,0E-20
108354,0E-20
7099,0E-20
1242,0E-20
228065,0E-20
96874,0.20000000000000000000
2721,0E-20
4552,1.00000000000000000000
1110161,0E-20
7166,0E-20
0,0E-20
1896,0E-20
26621,0.36521739130434782609
47435,0E-20
11538,0E-20
995335,1.4552529182879377
1022,0E-20
44366,0E-20
1231045,0E-20
8833031,280.3733333333333333
509,2.0000000000000000
1743,0E-20
10300,0E-20
5263,0E-20
29554,0E-20
14102,0E-20
165649,24.0000000000000000
28662,1.00000000000000000000
329023,0E-20
96960,0E-20
759,0E-20
38096,0E-20
1848,0E-20
57724,1.1686746987951807
249911,0E-20
1981774,0E-20
25280,0E-20
8865,0E-20
52622,3.0000000000000000
6874,0E-20
193544,0.86666666666666666667
5034914,69.7586206896551724
131497,2.7857142857142857
3466,0E-20
571245,3.7142857142857143
339799,1.8947368421052632
104107,0E-20
48,0E-20
54011,0E-20
69224,0E-20
18174,15.0000000000000000
11886,0E-20
12448,0E-20
2769,0E-20
921,0E-20
246286,0E-20
1033,0E-20
81769,0E-20
3889,0E-20
27860,0E-20
7576,0E-20
1051,0E-20
3579758,0E-20
3709,0E-20
1953,0E-20
2209,0E-20
50460,0E-20
25588,0E-20
12136,0E-20
1039800,0E-20
40788,0E-20
2400,0E-20
543826,7.0000000000000000
48106,0E-20
508,0E-20
101,0E-20
18575,1.5000000000000000
1516393,4.2803030303030303
433615,0E-20
18002,0E-20
1750,0E-20
2181,0E-20
1903,0E-20
11976,0E-20
230368,0E-20
331834,0E-20
1340,0E-20
443,0E-20
10610,0E-20
616,0E-20
6215,0E-20
20477,0E-20
2234,0E-20
6426,0E-20
3410,0E-20
44431,0E-20
13768,0E-20
27547,0E-20
343,0E-20
1135315,0E-20
24077861,64.0000000000000000
36790,5.5000000000000000
246,0E-20
14538,0E-20
247996,0E-20
1513390,2.4943820224719101
1953104,34.0000000000000000
24583,0E-20
528,0E-20
1237,0E-20
3109,0E-20
199175,0E-20
3086,0E-20
44394,11.4146341463414634
9274,0E-20
6510,0E-20
1052,1.9245283018867925
88588,0.08333333333333333333
4327,0E-20
226,2.0000000000000000
19441,0E-20
13378,8.3548387096774194
73,10.0000000000000000
2288,0E-20
313101,20.7692307692307692
1515,12.0000000000000000
9819,0E-20
177404,0E-20
9204,0E-20
833170,0E-20
226,2.0000000000000000
28028,0E-20
1065,0E-20
176389,0E-20
179027,0E-20
5399,0E-20
31234,0.30841121495327102804
41866,0E-20
4267,0E-20
5437,0E-20
596187,0E-20
1149,0E-20
24114,0E-20
4486,0E-20
150828,6.1818181818181818
72137,0E-20
56533,1.3000000000000000
1114418,8.0000000000000000
230,2.0000000000000000
17665,0E-20
1844,0E-20
16403,0E-20
18820,0E-20
1021,0E-20
208041,0E-20
14691,0E-20
4522,0E-20
237403,0E-20
5614,0E-20
3137,0E-20
142626,15.4827586206896552
156156,0E-20
15833,0E-20
4079,0E-20
30795,0.64516129032258064516
43512,0E-20
936,0E-20
13196,2.0000000000000000
228871,0E-20
14258,0E-20
1643,0E-20
22082,0E-20
106539,0E-20
4637,0E-20
6130,0E-20
1187,0.75000000000000000000
344687,48.8863636363636364
41155,0E-20
422,0E-20
78410,0E-20
11387,0E-20
88809,11.0000000000000000
843615,0.86896551724137931034
32235,0E-20
118025,0E-20
4259,0E-20
78982,1.0833333333333333
17949,0E-20
271985,8.4651162790697674
43204,0.30000000000000000000
484,12.0000000000000000
26851,0E-20
5955,0E-20
14374,0E-20
2850,0E-20
73450,0E-20
9560,0E-20
8317,2.0000000000000000
4952,0E-20
336,0E-20
6332,0E-20
47099,0E-20
33485,0E-20
3525,0E-20
3471,0E-20
17168,0E-20
5643,0E-20
43860,0E-20
1289545,0E-20
16442,0E-20
59770,0E-20
292037,0E-20
691729,4.1538461538461538
77996,0.96428571428571428571
11031,0E-20
60214,0E-20
306,17.0212765957446809
50044,0E-20
568591,0E-20
315,0E-20
59523,0E-20
110195,0E-20
104558,0E-20
50378,0.25000000000000000000
262,0E-20
7940,0E-20
3108,0E-20
1486,0E-20
25237,0E-20
40048,0E-20
389249,0E-20
10665,0E-20
17072,0E-20
2280770,134.3048780487804878
9357,0E-20
447962,0E-20
754,2.0000000000000000
2575,0E-20
1359444,0E-20
98982,3.0840336134453782
61,0E-20
1199,0E-20
2795,0E-20
6564,0.07142857142857142857
2982,0E-20
5071,0E-20
7058,0E-20
129578,0E-20
1946,0E-20
32587,0E-20
7101,0E-20
1400,0E-20
1244,0E-20
1093,0E-20
36255,0E-20
21779,0E-20
31126,0E-20
40745,0E-20
140252,0E-20
5535,0E-20
23745,0E-20
21511,0E-20
101817,0E-20
17376,0E-20
14718,0E-20
5402,0E-20
72859,0E-20
20806,0E-20
463,0E-20
600,0E-20
10757,0E-20
54901,0E-20
2264,0E-20
39778,0E-20
4409,0E-20
3781,0E-20
226,12.0000000000000000
10245,0E-20
9171,0E-20
197472,1.8636363636363636
672417,0E-20
129672,17.0000000000000000
53388,0E-20
19987,0E-20
17113,0E-20
77482,0E-20
11655,0E-20
11776,1.2000000000000000
7079,0E-20
843,0E-20
15596,0E-20
15971,0E-20
169649,0E-20
59839,0E-20
77450,0E-20
285715,0E-20
79538,1.2000000000000000
55048,0E-20
3061,0E-20
5889,0E-20
115816,0E-20
15062,0E-20
10012,0E-20
150616,0.92857142857142857143
4735,0E-20
460,0E-20
2501,0E-20
42134,0E-20
1919,0E-20
2610,0E-20
1805,0E-20
596176,0E-20
113976,0E-20
1505385,0E-20
113470,0E-20
26564,0E-20
259854,0E-20
18934,0E-20
76038,0E-20
5182,0E-20
482095,0E-20
2483,0E-20
2528,0E-20
218522,0.35714285714285714286
473,0E-20
508,0E-20
1300,0E-20
23184,0E-20
20168,0E-20
69059,0E-20
245367,2.7857142857142857
484,11.6666666666666667
115029,0E-20
6497680,0E-20
234912,0E-20
671102,10.1956521739130435
89157,0E-20
9192,0E-20
434718,0E-20
8711,4.0000000000000000
254468,2.0000000000000000
5816,2.0000000000000000
174370,0.11940298507462686567
5420,0E-20
1515,12.0000000000000000
1337025,0.44444444444444444444
10065,0E-20
27833,0E-20
5727803,99.3157894736842105
79922,0E-20
6122,0E-20
3346,0E-20
3595,0E-20
538,0E-20
76,0E-20
5911,0E-20
1797,0E-20
2183,0E-20
1299,0E-20
20009,0E-20
560710,27.5169082125603865
3274,0E-20
2549,9.3913043478260870
7237,0E-20
205055,0E-20
26220,0E-20
879531,3.7733333333333333
7631,0E-20
14653,0E-20
290200,0E-20
18510,0.65384615384615384615
6698129,13.5294117647058824
133912,0.73684210526315789474
60131,55.2857142857142857
118271,0E-20
1303676,9.1463414634146341
6763,0E-20
13294,0E-20
1310635,24.5081967213114754
20420,0E-20
11603,0E-20
36884,0E-20
7790,0E-20
4551,0E-20
30193,0.83333333333333333333
1726,0E-20
1734,2.6315789473684211
9251,0E-20
7609,0E-20
29394,0E-20
11829,0E-20
4941,0E-20
152563,33.6000000000000000
71681,0E-20
1710,0E-20
2066956,18.0000000000000000
2036,0E-20
5505,2.0000000000000000
6529,0E-20
5864084,6.2089552238805970
14190,0E-20
6798,0E-20
1355,0E-20
130163,0E-20
450,0E-20
226,2.0000000000000000
14753,0E-20
20515,0E-20
100553,0E-20
40259,0E-20
8212,0E-20
31382,0E-20
2129,0E-20
685940,1.0833333333333333
478993,0E-20
8846,0E-20
44885,0E-20
47377,0E-20
7780,2.0000000000000000
21511,0E-20
8516687,0.35632183908045977011
118,0E-20
126422,0E-20
601,0E-20
234671,12.8571428571428571
783,0E-20
83431,1.7045454545454545
2762,0E-20
75685,0E-20
285497,0E-20
40526,0E-20
328,5.0000000000000000
2446,0E-20
591353,0E-20
45,0E-20
55818,0E-20
33495,0E-20
1508859,0.58490566037735849057
36871,0.33333333333333333333
1287,0E-20
59523,0E-20
60955,0E-20
6754,0E-20
7499,0E-20
10012,0E-20
33455,0E-20
11020,0E-20
54929,0E-20
3178,0E-20
4883,0E-20
83231,0E-20
6366,0E-20
57283,0E-20
9387,0E-20
290188,0E-20
55931,0E-20
10058,0E-20
36381,0E-20
1760081,17.1428571428571429
230834,0.35714285714285714286
15838,0E-20
59245,0E-20
220986,7.2611940298507463
59439,0E-20
4689,0E-20
1683725,0E-20
4435,0E-20
769672,0E-20
31428,0E-20
10727,0E-20
1385372,0E-20
2085,0E-20
5653,0E-20
2251,0E-20
4313,2.0106951871657754
16186,0E-20
66470,0E-20
296,0E-20
2260,0E-20
1972,0E-20
18726,1.6666666666666667
1393,2.0000000000000000
142178,0.63157894736842105263
57472,8.0000000000000000
3917,0E-20
3697089,0E-20
2986,0E-20
43258,0E-20
538,0E-20
16606,0E-20
1238,0E-20
5931,0E-20
2627,0E-20
6120,0E-20
200400,2.0000000000000000
0,93.0363636363636364
74656,0E-20
1162,0E-20
11408,0E-20
3160,0E-20
13660,0E-20
81616,1.00000000000000000000
4843,0E-20
3840,0E-20
300943,0E-20
32632,0E-20
1252,0E-20
26457,0E-20
50446,0E-20
7827,0E-20
1817,0E-20
513,0E-20
8925,0E-20
81634,0E-20
128304,9.8461538461538462
6545,0E-20
2038,0E-20
4944,0E-20
41109,9.0000000000000000
2865,0E-20
1176,0E-20
1624,0E-20
3796,0E-20
7651,0E-20
741363,63.3333333333333333
1416,0E-20
6090,0E-20
21814,0E-20
2819,0E-20
17015,0.62500000000000000000
40459,0E-20
7244,0E-20
792,0E-20
7397,2.0000000000000000
641,0E-20
7002,0E-20
72130,0E-20
13164,0E-20
0,0E-20
684,0E-20
12923,0E-20
10190,0E-20
1874,0E-20
71182,12.0000000000000000
425,0E-20
1630,0E-20
12417,0E-20
1196485,10.6915887850467290
354,7.3333333333333333
47175,0E-20
2995,0E-20
252050,0E-20
31657,0E-20
5344,0E-20
951,0E-20
200526,0E-20
32971,8.2000000000000000
2682,0E-20
1015,0E-20
10321,0E-20
33372,1.00000000000000000000
24359,0E-20
226,0E-20
10133,0E-20
2001,0E-20
7350,0E-20
917585,10.7358490566037736
1316,0E-20
1365172,9.6078431372549020
4228,0.18181818181818181818
143044,43.3750000000000000
10714,12.0000000000000000
12537703,0E-20
23913,0E-20
580554,21.4400000000000000
62654,2.0000000000000000
6484,0E-20
44724,5.1250000000000000
23127,0E-20
23817,0E-20
19739,0E-20
21199,0E-20
21511,0E-20
1877,0E-20
1647,0E-20
63550,0E-20
857,0E-20
1516393,4.3391304347826087
16276,0E-20
13525599,39.0567375886524823
12761,0E-20
21439,0E-20
1167,0.76190476190476190476
4464,0E-20
6679,0E-20
20996,0.40000000000000000000
131365,0E-20
10399,0E-20
12608,0E-20
77961,0E-20
484,14.0000000000000000
57222,0.64285714285714285714
1248,0E-20
34,12.0000000000000000
47874,0E-20
3825,0E-20
8463,0E-20
28935,0E-20
63416,0E-20
39737,0E-20
15,0E-20
71827,0E-20
17026,0.66666666666666666667
243,0E-20
32365,0E-20
9906,0E-20
5000,0E-20
80486,0E-20
3444,0.90909090909090909091
1541,0E-20
32613,0E-20
1887,0E-20
6644,0E-20
755855,38.0534351145038168
20623,0E-20
77628,0E-20
193458,0E-20
312777,0E-20
364,0E-20
1202,0E-20
1172,0E-20
9868,0.29166666666666666667
2257,0E-20
210,0E-20
43983,0.16666666666666666667
5492,1.00000000000000000000
966,0E-20
3223,0E-20
18215,0E-20
206160,0E-20
1897,0E-20
1167,0E-20
37298,20.0000000000000000
52933,0E-20
30127,0E-20
211468,0E-20
7086,0E-20
379591,3.9166666666666667
741912,0E-20
2380,0E-20
27901,0E-20
9401,19.0000000000000000
2329,0E-20
14415,0E-20
23905,0E-20
1889,0E-20
30572,0E-20
10566,0E-20
17023,0E-20
17046,9.5000000000000000
56445,0E-20
30843,12.0000000000000000
2295843,6.8054474708171206
595320,0E-20
42976,0E-20
2255820,0.10416666666666666667
35,0E-20
5599,0E-20
503,0E-20
6026,0E-20
1203752,1.00000000000000000000
2182,0E-20
190719,3.0000000000000000
2915,0E-20
86958,0E-20
5160,0E-20
65433,0E-20
107046,0E-20
15696,0E-20
38153,0E-20
37327,0E-20
54520,0E-20
5819,0E-20
3997,0E-20
51678,0E-20
2979,0E-20
9586,0E-20
13464,0E-20
76742,0E-20
2126926,2.0000000000000000
6312,0E-20
76821,0E-20
259594,18.7500000000000000
115647,0E-20
84333,0E-20
812,0E-20
1809,0E-20
275,0E-20
2556,0E-20
395170,12.1111111111111111
1471,0E-20
1516393,4.3391304347826087
18465,0E-20
47303,1.00000000000000000000
55364,0E-20
18295,0E-20
28103,0E-20
1926,0E-20
65996,0E-20
104,0E-20
409,0E-20
37637,0E-20
859,0E-20
269,0E-20
458472,0E-20
269,2.0000000000000000
4215,0E-20
70755,12.3013698630136986
7587,0E-20
1560,0E-20
141022,0E-20
19730,0E-20
1516393,4.3095238095238095
2191,0E-20
1894,0E-20
1283,0E-20
7704,0E-20
1177,0E-20
25040,0E-20
58607,0E-20
531692,4.0000000000000000
943,0E-20
45232,0E-20
1200,0E-20
3719,0E-20
30753,0E-20
2672231,2.0000000000000000
1968,0E-20
281742,0E-20
31333,0E-20
452,7.0000000000000000
18781,0E-20
55970,0E-20
45838,0E-20
1347340,0E-20
367,0.50000000000000000000
7324,0E-20
234,0E-20
22698,0E-20
4326,0E-20
179154,10.2666666666666667
115133,0E-20
127918,0E-20
24207,0E-20
1302,0E-20
3715,0E-20
168106,0E-20
444737,0E-20
4698,0E-20
2042,0E-20
22049,0E-20
2594,0E-20
45788,0E-20
2415,1.00000000000000000000
64689,0E-20
21511,0E-20
86409,2.7647058823529412
6691,13.1600000000000000
2386,0E-20
85715,0E-20
47716,0E-20
226,2.0000000000000000
226,2.0000000000000000
37568,0E-20
1877,0E-20
220999,0E-20
8571,0E-20
2257,0E-20
1393,0E-20
124330,0E-20
26097,0E-20
26062,0E-20
61953,1.00000000000000000000
571162,0E-20
419377,1.7037037037037037
206197,0E-20
1196,0E-20
13340,0E-20
3143,0E-20
8323,0E-20
14123,3.4102564102564103
4602,0E-20
73343,0E-20
56001,0E-20
1959,0.13333333333333333333
8583,0E-20
162392,0E-20
331677,0.07894736842105263158
6728,0E-20
211458,0E-20
10043,0E-20
6147,0E-20
22345,0E-20
10537,0.55000000000000000000
4979,0E-20
46603,0E-20
1515,12.0000000000000000
5318,0E-20
227036,3.0000000000000000
181668,4.7637795275590551
450,3.8461538461538462
27118,0E-20
42893,0E-20
1799,0E-20
3301,0E-20
965,0E-20
24947,0E-20
14582,0E-20
47355,1.00000000000000000000
4802,0E-20
54404,0E-20
3618,1.8333333333333333
354469,2.1724137931034483
20187,0E-20
6204,0E-20
12496,0E-20
46542,0E-20
4701,0E-20
6194,0E-20
98570,0E-20
855,0E-20
22850,0E-20
349180,26.0000000000000000
21511,0E-20
12251,0E-20
21511,0E-20
8985,0.88461538461538461538
9358,0E-20
49593,0E-20
31961,0.85714285714285714286
3304,0E-20
386352,2.0476190476190476
17083,0E-20
17321,0.19791666666666666667
21004,0E-20
9196,25.2352941176470588
5474,0E-20
282628,0E-20
4156,0E-20
67020,0E-20
1621,55.5000000000000000
29239,0E-20
39973,0E-20
7893,0E-20
147013,0E-20
22947,0E-20
8755,0E-20
1920352,0E-20
38044,0E-20
7874,0E-20
6763,10.0000000000000000
5450,0E-20
87470,0E-20
113572,0E-20
7617,0E-20
49578,20.0000000000000000
49269,0E-20
305,0E-20
533408,0E-20
25601,0E-20
150437,0E-20
12082,0.85714285714285714286
1022,0E-20
10560,0E-20
212279,4.5000000000000000
13610,0.13793103448275862069
2192,0E-20
1784,0E-20
8221,0.17322834645669291339
4681,0E-20
780,0E-20
94124,0E-20
78742,0E-20
13767,0E-20
20680,0E-20
6940,0E-20
43658,0E-20
59934,0E-20
1011,0E-20
17489,0E-20
664769,0E-20
7166,0E-20
0,0E-20
6556,0E-20
12553,0E-20
4217,0E-20
1516393,4.3840000000000000
475,0E-20
1727,0E-20
45,0E-20
12513,0E-20
42663,0E-20
20142,0E-20
323074,12.0000000000000000
3344,0E-20
19981,0E-20
2481,0E-20
1287064,24.8888888888888889
82690,0E-20
6954,0E-20
1516393,4.8750000000000000
2810,0E-20
253683,0E-20
6225,0E-20
1047,0E-20
11574,0E-20
25604,0E-20
1873,1.2000000000000000
273,0E-20
1342,0E-20
6618,0E-20
506670,0.21052631578947368421
2817,0E-20
1275,0E-20
78755,4.0000000000000000
7991,0E-20
3438,0E-20
234,0E-20
3987,0E-20
1975,0E-20
3274,0E-20
58831,0E-20
50312,0E-20
5545,2.3461538461538462
197,0E-20
98427,1.5000000000000000
330507,0E-20
308,0E-20
49146,2.1500000000000000
66386,0E-20
203294,0E-20
32,0E-20
26285,0.10000000000000000000
1409,0E-20
4431,0E-20
290200,0E-20
2422,0E-20
7220,0E-20
2464,0E-20
9427,1.00000000000000000000
69475,0E-20
1977,0E-20
18335,0E-20
10259,0E-20
37148,0E-20
1780,0.88387096774193548387
3550,0E-20
284304,13.7142857142857143
36138,0E-20
53934,0E-20
1274,0E-20
111572,0E-20
4348,0E-20
34008,0E-20
656,0E-20
199,0E-20
543,0E-20
9606,0E-20
2257,0E-20
10926,0.58333333333333333333
177968,0E-20
12114,0E-20
3092,3.6666666666666667
638,0E-20
3698,0E-20
47631,0E-20
2025,0E-20
17258,3.0000000000000000
334788,0E-20
19102,0E-20
276788,0E-20
10897,0E-20
4544,0E-20
1253,0E-20
81446,0E-20
2188248,0E-20
2675,0E-20
50936,0E-20
394525,2.0000000000000000
28816,22.0000000000000000
32868,0E-20
145689,0E-20
36486,0E-20
150398,0E-20
16340,0.27272727272727272727
47813,0E-20
502,0E-20
26518,0E-20
1604,0E-20
379616,0E-20
87463,0E-20
6400,0E-20
23746,0E-20
1108915,3.0833333333333333
60840,0E-20
17296,0E-20
26960,0.15384615384615384615
21629,0E-20
860653,0E-20
137816,0E-20
8715,0E-20
8810,0E-20
152491,2.0000000000000000
34552,1.6000000000000000
4392,0E-20
11898,0E-20
2017,0E-20
31264,0E-20
21511,0E-20
68430,0E-20
8832,0.75000000000000000000
2324,0E-20
8931,27.0000000000000000
1219732,0E-20
347,0E-20
7296,0E-20
46127,9.3495934959349593
6258,0E-20
8445,0E-20
141,0E-20
141,0E-20
23424,0E-20
66480,1.8260869565217391
23399,0E-20
726,0E-20
9821,0E-20
1694,0E-20
16239,0E-20
587344,0.57142857142857142857
66353,0E-20
301,0E-20
103864,16.9803921568627451
52098,0E-20
135679,0E-20
139004,0E-20
36920,0E-20
62740,0E-20
2126,0E-20
289332,18.0000000000000000
77105,0E-20
999,0E-20
2977,0E-20
268056,1.2631578947368421
17758,0E-20
112995,0E-20
1061162,2.5185185185185185
11365,0E-20
4310,0E-20
1727,0E-20
11423,0E-20
107917,0E-20
2965,0E-20
2458,0E-20
19676,0E-20
127750,0E-20
5165,0E-20
62357,0E-20
2043,0E-20
2131,0E-20
7544,0E-20
50460,0E-20
49567,0E-20
188949,0E-20
50351,0E-20
5931,0E-20
5431034,59.6666666666666667
6259540,0.74611398963730569948
224828,0E-20
226,3.6666666666666667
52646,0E-20
47442,4.6666666666666667
52592,0E-20
14530,8.1481481481481481
991,0E-20
336149,0E-20
7531701,0E-20
526,0E-20
11093,1.6470588235294118
517631,0E-20
47978,0E-20
151917,0E-20
2656,0E-20
21146,0E-20
0,4.0000000000000000
10496,0E-20
16047,3.0000000000000000
6404,0E-20
22999031,58.0000000000000000
9412,0E-20
11015,0E-20
48310,0E-20
9658,0E-20
73944,3.1333333333333333
11413,0E-20
3324,0E-20
174017,0.00555555555555555556
221985,0.06896551724137931034
1456111,4.2242990654205607
3040,0E-20
6623,0E-20
18982,0E-20
77392,0E-20
2146,0E-20
3954336,2.3333333333333333
687,0E-20
111055,0E-20
148531,0E-20
1141,0E-20
28521,0E-20
6025571,6.5000000000000000
1794,5.0000000000000000
3072,0E-20
1445,0E-20
2844,0E-20
1100,0E-20
13422,0E-20
28010,0.36842105263157894737
2485,0E-20
866,0.40000000000000000000
1182,0E-20
1406,0E-20
119139,0E-20
710117,8.4466019417475728
52260,0E-20
2442,1.8000000000000000
36272,0E-20
302811,0E-20
14248,0.71428571428571428571
413581,0E-20
16409,0E-20
177944,0E-20
5573,0E-20
7551,0E-20
39052,0E-20
1711,0E-20
4918,0.16666666666666666667
25257,0E-20
30533,0E-20
11171583,0E-20
7806,0E-20
242,0E-20
17442,0E-20
322675,0E-20
715,0E-20
47355,1.00000000000000000000
20140,0E-20
20366,0.30000000000000000000
1233,0E-20
11222645,119.0000000000000000
34204,0E-20
442013,100.8409090909090909
8563,0E-20
389594,14.7333333333333333
9662,0E-20
1089885,7.3928571428571429
107180,0E-20
3160,0E-20
2113,2.0000000000000000
291727,0E-20
452,3.0000000000000000
1014,0E-20
11981,1.00000000000000000000
31941,0E-20
104679,0E-20
1278533,0E-20
14734,0E-20
26888,0E-20
77745,0E-20
7253,0E-20
5337,0E-20
29640,0E-20
133756,0E-20
2259,0E-20
61857,0E-20
14942,0E-20
3367,0E-20
10448,0E-20
15839,0.93750000000000000000
49693,0E-20
1515132,4.2692307692307692
5334,0E-20
17234,0E-20
2828,0E-20
21511,0E-20
707673,6.2145748987854251
119928,0E-20
13975,1.00000000000000000000
57498,0E-20
7498,0E-20
47201,0E-20
244722,0E-20
24130,0E-20
7709,0E-20
226,0E-20
102650,0E-20
2691,0E-20
508,0E-20
2022,0E-20
27297,0E-20
46010,1.3333333333333333
44351,0E-20
27107,14.0000000000000000
62838,0E-20
77787,0E-20
7634,3.0000000000000000
109416,0E-20
36895,0E-20
29178,0E-20
1327,1.00000000000000000000
1691537,188.0000000000000000
152303,22.1818181818181818
5080,0E-20
3052,0E-20
1075,0E-20
35226,0E-20
5892,0E-20
18774,2.0000000000000000
2908,4.0000000000000000
32981,0E-20
19077,0E-20
1369,0E-20
1423041,0E-20
801,0E-20
11811,0E-20
7463,0E-20
190257,0E-20
70123,0E-20
41972,0E-20
29906,0E-20
21781,0E-20
11351,0E-20
226,2.0000000000000000
377449,1.7419354838709677
5408,0E-20
711654,1.3333333333333333
1918,0E-20
13676,0E-20
8380,0E-20
6603,0E-20
126,0E-20
1584,0E-20
30856,0E-20
778,0E-20
201706,0E-20
70058,0.14285714285714285714
13609,0E-20
18494,0E-20
895327,36.0000000000000000
1005760,0E-20
2824,0E-20
13092,0E-20
6904,0E-20
1850,0E-20
6529,0.03149606299212598425
4736,0E-20
3289,0E-20
246,0E-20
246,0E-20
1847755,0E-20
990,0E-20
17102,1.00000000000000000000
8974,0E-20
42135,0E-20
1716,0E-20
31184,0E-20
0,0E-20
12960,0E-20
1269,0E-20
5918,0E-20
49963,0E-20
421,0E-20
1884,0E-20
50446,0E-20
18317,0E-20
250294,0.89655172413793103448
5437,0E-20
7383,0.84848484848484848485
76981,0E-20
10263,0E-20
2780540,10.8888888888888889
13521,0E-20
2395395,24.8500000000000000
666067,18.0000000000000000
26746,0E-20
17763,0E-20
3947,0E-20
21511,0E-20
32320,0E-20
3405,0E-20
35298,0E-20
4400,2.0000000000000000
37566,0E-20
48951,0E-20
67,0E-20
378,0E-20
36707,0E-20
25383,0E-20
190262,0E-20
7565,0E-20
13270,0E-20
8167,0E-20
64345,0E-20
1780,0.85119047619047619048
1534712,0E-20
2742,0E-20
49404,0E-20
15192,0E-20
7099,0E-20
1567690,9.4687500000000000
261,0E-20
8238,0E-20
2437,0E-20
2820,0E-20
353643,0E-20
60867,0E-20
298480,0.51063829787234042553
22673,0E-20
9415,0E-20
332003,3.3333333333333333
82017,0E-20
8265,0E-20
36513,0E-20
12373,0E-20
6952,0E-20
6174,0E-20
3390,0E-20
19930,0E-20
569755,0E-20
87843,0E-20
79916,0E-20
4425,0E-20
21030,0E-20
1183193,0E-20
1398,0E-20
461565,1.0833333333333333
511762,26.0000000000000000
16155,0E-20
39643,0E-20
14970,0E-20
4275,0E-20
588,0E-20
62553,0E-20
68121,3.0666666666666667
17589,0E-20
44580,1.2073170731707317
6848,0E-20
18735,0E-20
6744,1.8000000000000000
32963,3.4047619047619048
214920,0E-20
17936,0E-20
13302,0E-20
25694,3.0000000000000000
37438,0E-20
170784,2.7307692307692308
4285,0E-20
105145,0E-20
85592,1.7500000000000000
4290,0E-20
2934,0E-20
263422,0E-20
2354,0E-20
3776,0E-20
65953,0E-20
12204,0E-20
50625,0E-20
341833,14.8563218390804598
252327,0.11111111111111111111
226,2.0000000000000000
1780,0.88343558282208588957
38346,0E-20
585,0E-20
2700,0.50000000000000000000
42828,0E-20
33587,0E-20
6546270,13.7142857142857143
287183,0E-20
23473,0E-20
247639,0E-20
11726,0E-20
83272,0E-20
12324,0E-20
10235,0E-20
5961,0E-20
16660,0E-20
74654,0E-20
20534,0E-20
1949753,0E-20
19075,0E-20
9438,0E-20
60125,0E-20
8821,1.3333333333333333
48380,0E-20
3383,0E-20
1613,0E-20
9944,0E-20
3323,0E-20
4509,0E-20
0,3.0000000000000000
2264,0E-20
32035,1.8947368421052632
9741,0E-20
925,0E-20
696724,0E-20
1260,0E-20
138031,0E-20
59763,11.0000000000000000
15164,0E-20
6528,0E-20
2288,0E-20
43727,0E-20
782,0E-20
7693,0E-20
1876,0E-20
2570,0E-20
14265,0E-20
8788,0E-20
75440,0E-20
13281,0E-20
24698,0E-20
23045,0.06060606060606060606
25557,2.4347826086956522
24760,0E-20
85,0E-20
17179,0E-20
285133,0.83529411764705882353
842,0E-20
73938,0.84397163120567375887
6662,0E-20
55078,3.0000000000000000
8304,0E-20
1675,0E-20
4029,0E-20
388786,0E-20
280,0E-20
1505,0E-20
4053,0E-20
241,0E-20
862,0E-20
6021,0E-20
320086,0E-20
1445,0E-20
54440,3.0000000000000000
19102,8.6551724137931034
426900,0E-20
131,0E-20
10991,0E-20
15266,0.20000000000000000000
38717,0E-20
58021,0E-20
378,0E-20
1515,0E-20
1871,0E-20
2971,0E-20
16856,0E-20
88347,0E-20
20642,0E-20
3589,0E-20
1467,0E-20
24810,0E-20
2267,0E-20
1868,3.0000000000000000
2687,0E-20
24182,0E-20
6832,0E-20
6913,0E-20
67,0E-20
329040,0E-20
3247,0E-20
130573,0.64130434782608695652
2854,0E-20
782807,2.6319018404907975
39544,0E-20
29920,0E-20
267940,0E-20
1052,0E-20
19043,0E-20
47427,0E-20
463423,2.0891719745222930
10483,0E-20
382,2.0000000000000000
28695,0E-20
12478,0E-20
30174,0E-20
364,0E-20
189829,0E-20
8278,0E-20
22708,0E-20
26319,0E-20
82018,0E-20
508,0E-20
206,1.00000000000000000000
10197,0E-20
6680,0E-20
2429,0E-20
4316,1.7500000000000000
1976,0E-20
30240,0E-20
34,12.0000000000000000
256949,1.2173913043478261
13507,0E-20
8488,0E-20
9366,0E-20
100959,0.25531914893617021277
985161,0.92777777777777777778
1201,0E-20
482,0E-20
35212,0E-20
1726,0E-20
16826,0E-20
3850,0E-20
91298,8.6829268292682927
3979,0E-20
1845,0E-20
12522,0E-20
2023,0E-20
303492,0E-20
46987,0.08928571428571428571
20790,0E-20
610,0E-20
3130,0E-20
9751,0E-20
148245,0E-20
2064,0E-20
0,0E-20
5248,0E-20
835,0E-20
1293,0E-20
968,26.0000000000000000
435571,0E-20
7595,0E-20
5828481,16.4912280701754386
38197,0E-20
151835,0E-20
7547,0E-20
46431,0E-20
4132,0E-20
3179,0E-20
4505,0E-20
273,0E-20
3842,0E-20
508,0E-20
29974,0E-20
40328,0E-20
10164,0E-20
446206,0.03703703703703703704
47124,0E-20
6613,0E-20
2443,0E-20
49642,28.0000000000000000
1542,0E-20
4288,0E-20
8043,0E-20
21511,0E-20
12488,0E-20
4531,0E-20
1678705,5.7777777777777778
899,0E-20
182241,0E-20
1341,0E-20
4797,0E-20
1114,0E-20
1946,0E-20
1930,0E-20
41683,0E-20
15082,0E-20
185028,0E-20
23080,0.70000000000000000000
3843,0E-20
83526,0E-20
6881,0E-20
2257,0E-20
1303,25.1428571428571429
168657,4.9230769230769231
1388,0E-20
58089,0E-20
1459,0E-20
136626,0E-20
7585,0E-20
583,0E-20
1973,0E-20
738,0E-20
3260,5.6198347107438017
25942,0E-20
11603,0E-20
70210,0E-20
2211,0E-20
3355,0E-20
53894,3.0000000000000000
20240,1.00000000000000000000
4947,0E-20
63593,0E-20
2241987,14.6688311688311688
6246,0E-20
6788147,10.6760563380281690
71964,0E-20
178,0E-20
899,0E-20
8556,0E-20
10655,28.6615384615384615
1331,0E-20
2687404,0E-20
754,0E-20
1489,0.85714285714285714286
13765,0E-20
3634,0E-20
158718,0E-20
1101737,3.6000000000000000
47322,0E-20
998,0E-20
14410,0.85714285714285714286
0,0E-20
1301,0E-20
108058,0E-20
40951,0E-20
0,0E-20
23380,0E-20
155950,2.1176470588235294
31206,0E-20
4960,0E-20
1295878,0E-20
33212,0E-20
16310,0E-20
19644,0E-20
478724,0E-20
113414,0E-20
3115,0E-20
8266,0E-20
48154,0.31578947368421052632
33753,0E-20
55202,0.46268656716417910448
91,14.5454545454545455
20106,0E-20
14789,0E-20
282081,0E-20
9788,0E-20
4074,0E-20
90556,0E-20
50522,0E-20
342250,0E-20
4663,0E-20
33378,0E-20
1334,12.0000000000000000
46010,2.0000000000000000
270978,0E-20
14408,0E-20
2485,0E-20
283542,0E-20
68454,0E-20
4400,3.0833333333333333
209,0E-20
1006242,105.1034482758620690
138209,0E-20
58800,2.6666666666666667
36302,0E-20
52761,0E-20
120171,0E-20
484,14.0000000000000000
15999,1.00000000000000000000
13427,0E-20
8707,0E-20
8441,0E-20
10233,0E-20
373431,0.39560439560439560440
2272,0E-20
330953,12.0384615384615385
27947,0E-20
2310,0E-20
5423452,19.0922330097087379
9158,0E-20
51884,0E-20
38922,0E-20
14893,0.48484848484848484848
428186,0E-20
15398,0E-20
54588,0E-20
290570,0E-20
1435,0E-20
32742,0E-20
3650,0E-20
1490,0E-20
1841,0E-20
1492,0E-20
7734491,46.0000000000000000
3845,0E-20
22235,1.8571428571428571
8985,0E-20
36717,0E-20
123804,0E-20
27178,0E-20
9165,0E-20
680,0E-20
4501,0E-20
290188,0E-20
1036897,1.00000000000000000000
32246,0E-20
56138,0E-20
5359,0E-20
25034,2.3333333333333333
101778,0E-20
25503,1.2500000000000000
5319,0E-20
5894,0E-20
19214,0E-20
42699,0E-20
7684,0E-20
15,0E-20
5065,0.30275229357798165138
1864,0E-20
99569,0.40740740740740740741
5252,0E-20
47971,0E-20
102040,0E-20
97521,2.0000000000000000
1943,0E-20
95280,0.37500000000000000000
18776,0E-20
16382,0E-20
70840,0E-20
6905,0E-20
49399,0E-20
27521,0E-20
1001,0E-20
245938,2.7096774193548387
3229,0E-20
33647,0E-20
2127,0E-20
1837,25.0000000000000000
26405,0E-20
802,0E-20
95332,0E-20
355850,0E-20
5459,0E-20
64163,0E-20
2380,0E-20
1654,0E-20
863,11.0000000000000000
94208,0E-20
6054,0E-20
3302,0E-20
1650,0E-20
15087,0E-20
1997,0E-20
8419,0E-20
10502,0E-20
3700,0E-20
7469,0E-20
131570,0E-20
6859,0E-20
13086,0E-20
2567,0E-20
13948,0E-20
285715,0E-20
233934,2.0000000000000000
100889,0E-20
1212,0E-20
1243,0E-20
3944480,4.7142857142857143
364854,5.0000000000000000
21511,0E-20
8024,0E-20
967,0E-20
5624,0E-20
4381,0E-20
47511,0.26498422712933753943
7779,0E-20
22316,0E-20
10132,0E-20
730,0E-20
8443,0E-20
221007,9.7777777777777778
61494,0E-20
86,0E-20
5309,0E-20
76114,0E-20
95307,0.10344827586206896552
30,0E-20
2343100,2.2250000000000000
7388340,8.7611940298507463
35723,0E-20
468,0E-20
1251743,0E-20
1007,0E-20
80791,0E-20
4598,0E-20
11580,0E-20
16668,0E-20
349182,0E-20
17297,0E-20
29735,0.75000000000000000000
226,13.0000000000000000
2680155,1.6795580110497238
101906,2.1538461538461538
41380,0E-20
1111,0E-20
14357,0E-20
1515,12.0000000000000000
3694,0E-20
1666,0E-20
1456111,4.2242990654205607
46245,0E-20
7252,0E-20
2056,0E-20
7368,0.30882352941176470588
36017,0E-20
1182,0E-20
82950,0E-20
9340,0.25000000000000000000
226,2.0000000000000000
50835,0E-20
382,0E-20
1471,0E-20
12644,12.6250000000000000
38665,0E-20
73821,0E-20
99713,0E-20
2056,0E-20
398002,36.0000000000000000
1655,0E-20
2145,0E-20
7805,0E-20
8642,0E-20
503,0E-20
4342,0E-20
116401,0E-20
486,0E-20
24,0E-20
121860,3.4838709677419355
223145,0E-20
236736,2.0000000000000000
23358,0E-20
3610640,108.0533333333333333
51613,0E-20
31012,0E-20
69636,0E-20
10169,0E-20
1352,0E-20
5381,0E-20
13288,0E-20
10378,0E-20
5065,5.0786516853932584
12505,2.0000000000000000
11339,0E-20
21511,0E-20
43969,0E-20
98855,0E-20
181892,0E-20
29100,0E-20
106464,0E-20
570,0E-20
4354,0E-20
17922,0E-20
8145,0E-20
0,0E-20
225186,0E-20
113101,0E-20
5397,0E-20
574511,0E-20
572,0E-20
92916,0E-20
6106,0E-20
995091,0E-20
2826,2.0000000000000000
320704,0.09375000000000000000
524519,0E-20
44524,0E-20
337069,26.2884615384615385
316740,0.28571428571428571429
9337,0E-20
56799,0E-20
19380,0E-20
228155,74.0000000000000000
44815,0E-20
226,2.0000000000000000
5817,0E-20
13391,0E-20
338638,0E-20
25502,1.00000000000000000000
1007,0.09677419354838709677
6464,0E-20
367662,0E-20
26859,0E-20
75479,0E-20
15884,0E-20
15559,0E-20
7853,0E-20
21511,0E-20
40286,0E-20
60809,2.0000000000000000
3495,0E-20
54073,0E-20
12650,0E-20
11923,0E-20
937182,0E-20
209856,0E-20
22275,0E-20
99201,0.09090909090909090909
41757,1.4210526315789474
48571,0E-20
31119,0E-20
2728,0E-20
10368,0E-20
120191,0E-20
7989,1.8181818181818182
33841,0E-20
288394,0E-20
7382,0E-20
27401,1.1666666666666667
2278,0E-20
199371,0E-20
22255,0E-20
32557,0E-20
94755,0E-20
7887,0E-20
13464,0E-20
181349,0E-20
26714,0.91666666666666666667
886,0E-20
1777,0E-20
7926,0E-20
37731,0E-20
7544,0E-20
2469,0E-20
8943,0E-20
643,0E-20
5242,0E-20
37746,0E-20
1028788,0E-20
47959,0E-20
51443,0E-20
159926,0E-20
896,0E-20
116803,0E-20
2702,0E-20
2556843,52.0000000000000000
423680,11.0000000000000000
2946,0E-20
41986,0E-20
852632,1.4430379746835443
72478,0E-20
9623,0.10000000000000000000
6902,0E-20
2075,0E-20
66381,0E-20
1181,0E-20
1366,0E-20
6779,0E-20
69172,0E-20
1097,0E-20
248689,0E-20
19508,0E-20
327069,0E-20
5631,0E-20
140142,1.00000000000000000000
42670,0E-20
214,0E-20
192121,0E-20
14931,0E-20
50686,0E-20
33105,0E-20
13912,0E-20
4461,0E-20
13919,0E-20
95730,0E-20
6232,0E-20
114871,0E-20
23166,0E-20
423763,0E-20
2676,0E-20
115584,0E-20
26718,0E-20
1698,0.66666666666666666667
8677,0E-20
41919,0E-20
226,2.0000000000000000
12898,0E-20
16022,0E-20
10916,0E-20
47112,0E-20
36986,0E-20
120,0E-20
20806,0E-20
6103,0E-20
59751,0E-20
179,0E-20
41916,0E-20
111518,0.95121951219512195122
39717,0E-20
5596,0E-20
43784,0E-20
49399,0E-20
90608,24.3333333333333333
1149,0E-20
15098,0E-20
6814,0E-20
56824,0E-20
2110,0E-20
125602,1.0909090909090909
16392,0E-20
2610,0E-20
8560,0E-20
9938,0E-20
8085,0E-20
408,0E-20
3305,0E-20
239657,4.8571428571428571
739515,0E-20
3776,0E-20
2210,0E-20
689,0E-20
13182,8.0000000000000000
1185,0E-20
10743,2.0000000000000000
30659,0.17647058823529411765
72201,0E-20
17451,0E-20
13188,0E-20
31540,0E-20
16113,0E-20
5252,0E-20
2430028,0.72222222222222222222
18308,0E-20
995,0E-20
23479,0E-20
9037,0E-20
262942,24.0000000000000000
18068,0E-20
686151,0E-20
1503,0E-20
7852,0E-20
4437,2.0000000000000000
5161,0E-20
70071,0E-20
33769,0E-20
3685,0E-20
6169,0.77777777777777777778
1684,0E-20
12326,0E-20
1583,0E-20
2464,0E-20
199442,8.2833333333333333
6500,0E-20
30197,0E-20
34,12.0000000000000000
1181,0E-20
298,0E-20
15021,0E-20
226,2.5454545454545455
49884,0E-20
4307,0E-20
75611,0E-20
2847,0E-20
2534,0E-20
85300,0E-20
23572,0E-20
20849,0E-20
3366,0E-20
168929,0E-20
152539,0E-20
94045,0E-20
508,0E-20
994,0E-20
5370,0E-20
3885,0E-20
9636,0E-20
9738,0E-20
232353,14.1232876712328767
16993,0E-20
260432,0E-20
350096,0E-20
226,2.0000000000000000
32458,0E-20
14218,0E-20
947,0E-20
584,0E-20
12500,1.2857142857142857
6114,0E-20
12226,0E-20
25528,0E-20
4239,0E-20
7093,0E-20
10085,0E-20
3579,0E-20
53,11.5789473684210526
33988,0E-20
8448,0E-20
983100,0.08000000000000000000
1202186,0E-20
3886,0E-20
16283,0E-20
1368214,14.0000000000000000
1257248,0E-20
10583,0E-20
269668,0E-20
1720012,93.0645161290322581
445,1.2727272727272727
267169,0E-20
199612,4.2542372881355932
24705,0E-20
24439,1.00000000000000000000
5492,1.00000000000000000000
12174,0E-20
541,0E-20
194126,0E-20
12017,0E-20
13900,0E-20
22901,0E-20
25997,0E-20
1269233,0E-20
1004,0E-20
6458,0E-20
27215,0E-20
123,0E-20
23110,0E-20
8629,0E-20
4356,13.2000000000000000
10899,0E-20
1438,0E-20
138236,2.0000000000000000
226,2.0000000000000000
1516393,4.2500000000000000
5843,0E-20
2790,0E-20
96261,0.02439024390243902439
282,0E-20
21511,0E-20
28635,0E-20
2047126,0.48051948051948051948
13699,0E-20
226851,0E-20
6386,0.80000000000000000000
83663,0.04545454545454545455
2633,0E-20
818,0E-20
4628,0E-20
18662,3.1578947368421053
2450,0E-20
184095,0E-20
95586,1.6923076923076923
2470,0E-20
32429,0E-20
21352,0E-20
7264,0E-20
3361,0E-20
36899,0E-20
22293,0E-20
6577,0E-20
17676,0E-20
2406119,0E-20
3947,2.0000000000000000
13868,0E-20
111678,0E-20
3100,0E-20
872,0E-20
0,0E-20
1517197,4.3115942028985507
153691,0E-20
44813,0.16901408450704225352
8076,0E-20
2701,0E-20
12622,0E-20
63841,0.27777777777777777778
73206,0E-20
11326,0E-20
23848,0E-20
119695,0E-20
20884,0E-20
87792,0E-20
1490,0E-20
453562,10.2215189873417722
34161,0E-20
101033,5.6688311688311688
20231,0E-20
46679,1.8000000000000000
17210,0E-20
8176,0E-20
35548,0E-20
364282,0E-20
6870,0E-20
583,0E-20
2413165,12.7500000000000000
1912,0E-20
4833,0E-20
258,0E-20
56444,2.7352941176470588
1009,0E-20
3652,0.25000000000000000000
1517,0E-20
727694,12.5714285714285714
100741,0E-20
515379,0E-20
33965,0E-20
27534,0.05882352941176470588
15675,0E-20
18336,0E-20
5252,0E-20
40328,0E-20
4029,0E-20
12826,0E-20
4543,2.0000000000000000
3535,0E-20
143287,1.00000000000000000000
1353553,2.1071428571428571
182465,3.2000000000000000
383565,0E-20
1956,0E-20
21511,0E-20
6319,1.00000000000000000000
115110,0E-20
3066,0E-20
10532,0E-20
533474,0E-20
8056,0E-20
15524,0E-20
1518,0E-20
109397,0E-20
3581,0E-20
42233,0E-20
12177,0E-20
4717949,0.73376623376623376623
144148,0E-20
31478,0E-20
32137,0E-20
1716,0E-20
2126399,65.0000000000000000
63959,2.8461538461538462
89955,0E-20
23043,0E-20
5302,0E-20
5658,0E-20
23985,0E-20
70192,0.84615384615384615385
2257,0E-20
4492,0E-20
20481,0E-20
19512,0E-20
21743,0E-20
650,0E-20
2252,0E-20
3511,0E-20
58294,50.0000000000000000
169161,0E-20
5112,0E-20
20845,0E-20
62162,0E-20
3275,0E-20
3779,0E-20
8810,0E-20
7830,0E-20
298666,0E-20
8899,0E-20
14153,0E-20
2260,0E-20
3534,0E-20
981183,0E-20
6261,0E-20
3735,0E-20
6664,0E-20
9845,2.0000000000000000
4422,0E-20
140001,69.0000000000000000
5191,0E-20
7501589,0E-20
1948,0E-20
12083,0E-20
2409,0E-20
8236,0E-20
1993858,1.00000000000000000000
131552,2.4000000000000000
6874,0E-20
6781,0E-20
252160,0E-20
9288,2.8000000000000000
197807,15.0000000000000000
646,0E-20
11533,0E-20
23456,2.0000000000000000
334639,0E-20
10263,0E-20
209,0E-20
4993,0E-20
3342,0E-20
259326,0E-20
86155,0E-20
7238,20.0000000000000000
27963,0E-20
7226,0E-20
11297,1.00000000000000000000
204678,0.83333333333333333333
20016,0E-20
45422,6.2800000000000000
52385,0E-20
2509,0E-20
44595,0E-20
24727,0E-20
15,0E-20
1878,0E-20
20069,0E-20
5968,0E-20
26703,0E-20
2288,0E-20
464727,0E-20
42943,0E-20
1119,0E-20
118093,3.7200000000000000
3947496,28.6666666666666667
21511,0E-20
6613,0E-20
1199,1.1428571428571429
3740,0E-20
1920383,0.10526315789473684211
1700,0E-20
10372,0E-20
1253,0E-20
41208,0E-20
2037,0E-20
59038,0E-20
25206,0E-20
119914,3.0000000000000000
1508,13.5555555555555556
2527760,15.5970149253731343
79711,0E-20
2843,0E-20
211110,1.1666666666666667
1215,0E-20
1201,0E-20
16268,0E-20
45593,0E-20
1286,0E-20
2935,0E-20
42182,0E-20
57378,0E-20
151,1.3076923076923077
19515,0E-20
34633,0E-20
21042,0E-20
1413,5.3544303797468354
12795,0E-20
8084,0E-20
22274,0E-20
7606,0E-20
31582,0E-20
1477,0E-20
57359,0E-20
4186,0E-20
3066,0E-20
195306,0E-20
15062,0E-20
1965,0E-20
286654,0E-20
12203,0E-20
2991,0E-20
226,0E-20
3847,0E-20
971,0E-20
1717,0.41666666666666666667
119923,0E-20
4295,0E-20
36833,0.40000000000000000000
113747,0E-20
8959,0E-20
121652,0E-20
857,0E-20
3040,0E-20
31929,0E-20
16537,0E-20
24819,0E-20
14851,0E-20
18436,0E-20
161689,0E-20
3749,11.4615384615384615
18510,0.65384615384615384615
77938,0E-20
106197,5.0000000000000000
2011,6.7500000000000000
403716,201.4225352112676056
5160,0E-20
16964,0E-20
3214,0E-20
46793,20.6666666666666667
47631,0E-20
2601,0E-20
5213,0E-20
14491,0.31250000000000000000
7183,0E-20
4849,0E-20
1981,0E-20
1450,0E-20
209,0E-20
270,0E-20
8908,0E-20
5898,0E-20
408263,0E-20
1354,0E-20
6950,0E-20
568274,0E-20
770132,0E-20
7368,0.35000000000000000000
96759,0E-20
5349,0E-20
4766,0E-20
30255,0E-20
15623708,13.4726368159203980
92908,0E-20
58487,28.8703703703703704
1114,0E-20
6227,0E-20
41290,0E-20
27268,0E-20
283394,0E-20
1527,0E-20
113070,1.1612903225806452
2547,0E-20
4364,0E-20
32963,3.4251497005988024
1802,0E-20
11408,0E-20
160632,0E-20
31365,0E-20
118034,0E-20
1877,0E-20
1842,0E-20
320,0E-20
8508,0E-20
6655,0E-20
304,0E-20
245091,4.5751633986928105
50582,0E-20
191303,5.1666666666666667
3216,0E-20
11097,12.0000000000000000
53492,0E-20
23366,7.0000000000000000
1404179,0E-20
5767,0E-20
1716,0E-20
296310,3.6000000000000000
11120,0E-20
5492,1.00000000000000000000
8306,0E-20
2851220,55.5714285714285714
28573,1.2521008403361345
2020,0.83333333333333333333
2521,0E-20
62978,0E-20
204200,0E-20
245739,0E-20
163697,0E-20
1168,0E-20
51678,0E-20
37284,20.0000000000000000
16607,0E-20
1528,0E-20
13849,0E-20
63632,0E-20
51560,0E-20
6754,1.6470588235294118
84630,0E-20
12314,0E-20
5365,0E-20
69325,0E-20
5060,0E-20
26957,0E-20
20742,0E-20
28492,0E-20
224,0E-20
1448,0E-20
5700,0E-20
2845,0E-20
37327,0E-20
152943,0.35937500000000000000
281,0E-20
1924,8.0000000000000000
3583,1.1250000000000000
12186,0E-20
2257,0E-20
47008,0E-20
140043,1.8541666666666667
100936,0E-20
1881,1.00000000000000000000
50460,0E-20
3258,0E-20
5484,0E-20
169918,0E-20
1913,0E-20
24087,0E-20
8933,0E-20
4466,0E-20
12382,0E-20
13154,0E-20
263,0E-20
48831,0E-20
1796,0E-20
21927,0E-20
27788,0E-20
310,0E-20
7845,0E-20
63453,0E-20
235621,20.5052631578947368
117322,0E-20
2028,0E-20
56314,0E-20
13489,0E-20
82677,0E-20
897993,17.0000000000000000
1490,0E-20
768,0E-20
52585,0E-20
1548,0E-20
2238,0E-20
320565,0E-20
23499,0E-20
51112,0E-20
30668,0.01785714285714285714
128188,0.66666666666666666667
340283,0.09316770186335403727
29019,0E-20
679,0E-20
35024,0E-20
841218,11.8000000000000000
12617,1.1034482758620690
159842,4.5000000000000000
141945,0E-20
1920352,0E-20
8052,0E-20
12347,0E-20
810,0E-20
841558,10.3666666666666667
906,36.0000000000000000
6204,0E-20
5869,0E-20
8591,0E-20
182894,16.2592592592592593
156312,0E-20
616,0E-20
21584,0E-20
750114,0E-20
880,0E-20
145,0E-20
9996,0E-20
6152,0E-20
58072,0E-20
1347,0E-20
6319,0E-20
1151051,0E-20
174,12.0000000000000000
8057,0E-20
17752,0E-20
5381,0E-20
40647,0E-20
72524,0E-20
25733,0E-20
17092,0E-20
374170,17.2115384615384615
72677,0E-20
534,0E-20
3524,0E-20
730,0E-20
1149,0E-20
2100179,7.2967479674796748
31881,0.38095238095238095238
86178,0E-20
11338,0E-20
482,0E-20
519263,17.3783783783783784
310,0E-20
5907,0E-20
9259,0E-20
7103,0E-20
4735,0E-20
18908,0E-20
8765,0E-20
683,0E-20
1226586,0E-20
1516393,4.3410852713178295
38321,0E-20
5667,0E-20
30242,0.25396825396825396825
56267,0E-20
681,0E-20
2097,0E-20
3171320,0E-20
2845402,0E-20
597,0E-20
30124,0E-20
6090,0E-20
23425,0E-20
8146,0E-20
6098,0E-20
6312,0E-20
265050,6.5176470588235294
441066,10.0000000000000000
1984,0E-20
45478,0E-20
226,4.0000000000000000
304195,0E-20
443484,0E-20
7774,0E-20
127247,0E-20
698,0E-20
6492,0E-20
8605496,0E-20
7724,0E-20
244023,0E-20
226,0E-20
20729,0E-20
2674966,1.9560439560439560
429800,0E-20
11677,4.0000000000000000
6704,1.0588235294117647
3232,0E-20
0,0E-20
21511,0E-20
3895,0E-20
17989,0E-20
1899,8.3636363636363636
136286,21.2692307692307692
2707,0E-20
1112,3.0000000000000000
66867,2.8602150537634409
4356,12.6000000000000000
40757,0E-20
40506,0E-20
16796,0E-20
262706,0E-20
46051,2.0625000000000000
1096,0E-20
7368,0E-20
11078,0E-20
18510,0.64000000000000000000
39896,0E-20
1331,0E-20
4851,0E-20
758655,42.0000000000000000
74302,0E-20
1278,0E-20
227690,27.0000000000000000
484,14.0000000000000000
283112,0E-20
2469,0E-20
8566,0E-20
43811,0E-20
2089,0E-20
339522,0E-20
9804,0E-20
34648,0E-20
13842,0E-20
95496,0E-20
5281,0E-20
13604,12.0000000000000000
66740,0E-20
133989,0.08176100628930817610
210698,0E-20
27238,1.00000000000000000000
101983,0E-20
20138,0E-20
137587,3.5185185185185185
7387,0E-20
1908435,0E-20
1461,0E-20
4894,0E-20
324958,0E-20
33896,2.0000000000000000
63470,1.2894736842105263
6955603,5.5142857142857143
142844,0E-20
195341,0E-20
15457,0.30769230769230769231
21511,0E-20
4539623,44.0000000000000000
1076,0E-20
4523,0E-20
217766,2.4000000000000000
743,0E-20
0,6.0000000000000000
34681,0E-20
301599,0E-20
1059,2.0000000000000000
1930,0E-20
3160,0E-20
5161,0E-20
110332,0E-20
27985,0E-20
8236,0E-20
41755,0E-20
15266,0E-20
57041,0E-20
10939,0E-20
562025,166.0000000000000000
226,2.0000000000000000
40084,0E-20
1889881,0E-20
1329,0E-20
544343,23.0000000000000000
1462,0E-20
75178,0E-20
18453,0E-20
50996,5.1935483870967742
9215,0E-20
16970,0E-20
113596,0E-20
6096,0E-20
484,1.6923076923076923
1456,0E-20
12841,0E-20
3603323,2.1176470588235294
1048,0E-20
464,0E-20
24791,0E-20
60,12.2894736842105263
28699,0E-20
8274,0E-20
15,0E-20
6052,5.0000000000000000
370849,0E-20
86583,0E-20
1601,0E-20
1159,0E-20
8144,0E-20
183071,0E-20
9210,0E-20
274527,0E-20
6606,0E-20
1195,0E-20
6495,0E-20
128351,0E-20
243,0.18750000000000000000
12224,0E-20
13153,0E-20
960741,56.6236559139784946
64764,0E-20
15475,0.07843137254901960784
98474,0E-20
7949,0E-20
54071,0.62857142857142857143
155,0E-20
16309,1.2500000000000000
43989,0E-20
12377,0E-20
7171,0E-20
36319,0E-20
299560,0E-20
373386,0.75000000000000000000
16412,0E-20
17597,0E-20
165246,0E-20
4150,0E-20
49984,0E-20
162198,0E-20
4909,0E-20
66577,0E-20
8089,0E-20
7104,0E-20
54996,0E-20
110852,0E-20
435,0E-20
1833,0E-20
1572,0E-20
7999,0E-20
79262,0E-20
46236,0E-20
28270,0E-20
162298,0E-20
1135,0E-20
1914,0E-20
38121,0E-20
13175265,0E-20
65482,0E-20
20974,0E-20
198192,0E-20
11222,0E-20
2193,0E-20
60400,0E-20
4684,0E-20
12449,0E-20
480286,3.0000000000000000
375705,7.2857142857142857
1365172,9.7169811320754717
21740,6.0000000000000000
9693,0E-20
5517,0E-20
91496,0E-20
5152,0E-20
8507,0E-20
40,1.00000000000000000000
50367,0E-20
5830,0E-20
18435,0E-20
2326,0E-20
26122,4.8275862068965517
6693,0E-20
1180181,0E-20
308838,0E-20
337482,0E-20
6919,0E-20
62327,0E-20
5344,0E-20
135035,0E-20
949,0E-20
5487,0E-20
9295,0E-20
12338,0E-20
42391,2.0000000000000000
2386,0E-20
5711,0E-20
6508,0E-20
7268674,16.0000000000000000
1002,0E-20
17891,2.0000000000000000
21511,0E-20
2113,0E-20
2165,0E-20
1495,0E-20
114548,0E-20
15966,0E-20
14886,0E-20
2353,0E-20
76295,0E-20
45252,0E-20
20774,1.00000000000000000000
44871,0E-20
14408,1.00000000000000000000
80824,2.3125000000000000
8297,0E-20
9591,0E-20
10798,0E-20
8342,0E-20
267017,0E-20
26140,1.00000000000000000000
22629,0E-20
321665,0E-20
1458290,0E-20
41507,0E-20
20667,0E-20
28215,0E-20
48647,1.4285714285714286
3804,0E-20
35548,0E-20
179015,0E-20
34866,0E-20
49431,0E-20
0,0E-20
508,0E-20
21801,0E-20
5358,0E-20
25979,0E-20
2942,0E-20
12739,0E-20
4768,0E-20
4650,0E-20
226,2.0000000000000000
72773,0E-20
592,0E-20
215,0E-20
1196,0E-20
6813,0E-20
7683,0E-20
127,0E-20
36558,0.86956521739130434783
9101,0E-20
38092,7.4947368421052632
11800,0E-20
14764,0E-20
1456111,4.2242990654205607
1274,0E-20
696,0E-20
91665,0E-20
42677,0E-20
1596,7.3333333333333333
5471,0E-20
26856,0E-20
13207,0E-20
362755,3.5454545454545455
6728,1.1111111111111111
56515,0E-20
11752,0E-20
227022,4.0000000000000000
117049,0E-20
209,0E-20
4368,0E-20
106108,0E-20
2398,0E-20
4547,0E-20
80343,2.2589285714285714
46977,0.83333333333333333333
508,0E-20
200546,1.6923076923076923
31853,0E-20
4445,0E-20
13639,0E-20
52710,0E-20
20995,0E-20
1408060,12.0000000000000000
8548,0E-20
15741,0E-20
226819,0E-20
329502,0E-20
2059,0E-20
26166,1.00000000000000000000
7776,0E-20
45,0E-20
17481,0E-20
19228,0.71428571428571428571
1879,0E-20
14015,0E-20
42380,0E-20
132603,0.07006369426751592357
4400,1.8666666666666667
2288,0E-20
25245,0E-20
1666573,29.3628691983122363
290200,0E-20
487866,0E-20
89589,0E-20
17876,0E-20
1991,0E-20
4750,0E-20
306,0E-20
10694,0.37037037037037037037
926499,3.0000000000000000
5664,0E-20
126056,0E-20
21536,0E-20
9351,0E-20
808991,0E-20
6640,0E-20
8854,0E-20
3365,0E-20
41191,0E-20
38342,0E-20
119441,10.2307692307692308
1259,0E-20
5277,0E-20
129375,0E-20
23089,0E-20
40020,0E-20
431,0E-20
3829,0E-20
24738,0E-20
327461,81.0000000000000000
22402,0E-20
1182,0E-20
756143,3.6701030927835052
683,0E-20
4296,0E-20
2281,0E-20
124340,0E-20
156484,0E-20
311164,0E-20
6958,0E-20
10515,0E-20
25348,0E-20
4713,0E-20
8995,0E-20
8210,0E-20
1516393,4.2748091603053435
88737,0E-20
4740,0E-20
226,2.0000000000000000
7407,0E-20
1996,0E-20
66529,0E-20
7617,0E-20
12748,0E-20
45297,0E-20
4768,0E-20
164832,16.4444444444444444
228109,11.9545454545454545
12093,0E-20
1940,0E-20
5207,0E-20
187606,0E-20
32280,0.07407407407407407407
1285,0E-20
495,10.7272727272727273
6446,0E-20
26450,0E-20
19482,2.0000000000000000
1516393,4.2366412213740458
9962,6.5270270270270270
6048,0E-20
6159,0E-20
29017,0E-20
6494,0E-20
1891,0E-20
4521,0E-20
9682,0E-20
305,0E-20
4171,0E-20
16238,1.00000000000000000000
3585,0E-20
5337,0E-20
44936,0E-20
129230,0E-20
166680,12.5609756097560976
389,0E-20
1161,0E-20
4775,0E-20
6628,0E-20
2417,0E-20
5225095,33.0000000000000000
4067,0E-20
5935,0E-20
168693,7.3823529411764706
9954,0E-20
20707,0E-20
1254,0E-20
948,0E-20
23202,0E-20
1259,0E-20
790,0E-20
653,32.2978723404255319
16960,0E-20
1423,0E-20
1444,0E-20
241541,2.8125000000000000
1366,0E-20
11622,0E-20
36742,10.9200000000000000
6701,0E-20
13812,0E-20
125746,3.6666666666666667
1219,0E-20
6164,0E-20
18267,0E-20
3968,0E-20
65,0E-20
244219,2.7000000000000000
29402,0E-20
1322,0E-20
3653,0E-20
21327,0E-20
10863,0E-20
9926,0E-20
14480,0E-20
13666,0E-20
484,25.3809523809523810
409,0E-20
26268,3.5294117647058824
85195,0E-20
218584,14.0000000000000000
5018,0E-20
423,0E-20
15833,0E-20
142244,0E-20
18510,0.65384615384615384615
95719,0E-20
2305,0E-20
15883,0E-20
11958,0E-20
1159,0E-20
3471,0E-20
13372,0E-20
1621,12.0000000000000000
3328,0E-20
78090,0E-20
358323,33.8264462809917355
48721,0E-20
13902,0E-20
27041,2.2941176470588235
8726,0E-20
118263,0E-20
706,0E-20
31447,0E-20
41893,0E-20
2001,0E-20
50460,0E-20
22263,0E-20
37103,4.8000000000000000
40703,0E-20
5744,0E-20
15,0E-20
65416,0E-20
149259,0E-20
12242,0E-20
33079,2.1101694915254237
15411,0E-20
701,0E-20
22189,0E-20
15586,0E-20
188255,0E-20
283,0E-20
34643,0E-20
28593,0E-20
28603,0E-20
17168,0E-20
13857,0E-20
9182,0E-20
314252,6.0000000000000000
3566,0E-20
134789,0.07594936708860759494
25700,0E-20
1456111,4.2242990654205607
129578,0E-20
139445,1.4000000000000000
1197,0E-20
5900,0E-20
9245,0.30434782608695652174
343757,0E-20
182070,0E-20
110720,0E-20
44492,0E-20
28155,0E-20
5280,0E-20
1182,0E-20
1850,0E-20
4815,0E-20
2202,0E-20
67000,0E-20
19456,1.5483870967741935
176,0E-20
6107,0E-20
1333,0E-20
40474,0E-20
65064,0E-20
9406,0E-20
932317,1.3076923076923077
1740,0E-20
370020,0.75000000000000000000
37528,0E-20
59555,0E-20
6381,0E-20
43262,1.7027027027027027
39942,1.00000000000000000000
68393,0E-20
13525,0E-20
60893,4.0000000000000000
508496,12.0000000000000000
7487,0E-20
107319,0E-20
27228,0.80000000000000000000
14072,0E-20
16026,0E-20
4603,0E-20
1194540,0E-20
18978,0E-20
4597,0E-20
39622,0E-20
759150,0E-20
2789,0E-20
33506,1.00000000000000000000
1109159,7.9428571428571429
1691489,0.41706161137440758294
782,0E-20
35581,0.62500000000000000000
21858,0E-20
43842,4.8333333333333333
5755,0E-20
82561,0E-20
617,0E-20
271164,17.4210526315789474
67,0E-20
2902,0E-20
18048,0E-20
4351,0E-20
1743,23.5294117647058824
10076,0E-20
1296,0E-20
2118,0E-20
17662,0E-20
3802,0E-20
14595,0E-20
170216,0E-20
226,2.0000000000000000
2989,0E-20
8832,2.6046511627906977
2545,0E-20
24552,0E-20
2864,0E-20
185905,0E-20
635,0E-20
6587,0E-20
185295,0E-20
673713,13.5404040404040404
226,0E-20
811,0E-20
1292,0E-20
266359,30.0000000000000000
1837797,0E-20
438,0E-20
6125,0E-20
4019,0E-20
9152,0E-20
4292,0E-20
2610,0E-20
14109,0E-20
1866,0E-20
1096,0E-20
6719,0E-20
2135,0E-20
35400,0E-20
1373373,50.0000000000000000
31080,0E-20
8042,0.75000000000000000000
4606,0E-20
44186,0E-20
52842,2.3823529411764706
30660,0E-20
195942,0E-20
22683,0E-20
70388,0E-20
72677,0E-20
39791,0E-20
4786,0E-20
179142,0E-20
9775,0E-20
23722,0E-20
4787,2.0000000000000000
15667,0E-20
4366,0E-20
90187,0E-20
12923,0E-20
134059,0.35000000000000000000
2194,0E-20
2764,0E-20
840,0E-20
17363,0E-20
1414,0E-20
21444,0E-20
15212,0E-20
5557,0E-20
1178766,0E-20
185740,4.2500000000000000
146418,0E-20
3443,0E-20
58444,0E-20
15351,0E-20
2194,0E-20
226,2.0000000000000000
8730,0E-20
21285,0E-20
35303,0E-20
88473,2.7857142857142857
190707,0E-20
102657,0E-20
13960,0E-20
21740,0.60000000000000000000
1180,0E-20
203270,0E-20
224,0E-20
17755,0E-20
32399,0E-20
1603,0E-20
1424,0E-20
27503,0E-20
30229,0E-20
18847,0E-20
60313,0.45000000000000000000
73951,0E-20
10229,0E-20
9673,0E-20
181280,0.83783783783783783784
7386,0E-20
386,0E-20
292,0E-20
7101,0E-20
3608,0E-20
18121,0E-20
3475,0E-20
5558,0E-20
10103,0E-20
19182,0E-20
4428,0E-20
29614,2.0000000000000000
8243,0E-20
591963,0.88000000000000000000
1152114,0E-20
65073,0.66666666666666666667
27436166,48.1392405063291139
24069,0E-20
18510,0.70370370370370370370
2431,0E-20
14893,1.00000000000000000000
168,0E-20
50239,0E-20
9691,0E-20
57314,0E-20
34539,0E-20
8715,0E-20
3357,0E-20
875,0E-20
199717,0E-20
12335,0E-20
76603,0E-20
5574,3.8979591836734694
13111,1.00000000000000000000
11664,0E-20
607693,0E-20
105512,0E-20
2822,0E-20
12087,0.44444444444444444444
6773,0E-20
20387,0E-20
1738,0E-20
72207,10.9272727272727273
45191,0E-20
15360,0E-20
17047,0E-20
267711,4.2500000000000000
37106,0E-20
5596409,128.1372549019607843
11603,0E-20
7861,12.1973684210526316
52105,0E-20
12968,0E-20
5906,0E-20
145298,0E-20
69014,0.04838709677419354839
1520,0E-20
93843,0E-20
849392,0.13636363636363636364
1206670,0.77647058823529411765
1784,0E-20
79614,0E-20
16457,0E-20
5706,11.3333333333333333
10095,0E-20
8758,0E-20
578684,8.2500000000000000
18077,0E-20
12381,0E-20
397403,0E-20
6329,0E-20
2261,1.7600000000000000
18510,0.70370370370370370370
94036,0E-20
6993,0E-20
18169,0E-20
2124,0E-20
106140,5.7000000000000000
1182,0E-20
147676,2.4000000000000000
54,0E-20
11575,0E-20
85144,0E-20
508,0E-20
2701,0E-20
931,0E-20
2726,0E-20
584,0E-20
1485,12.0000000000000000
16867,0E-20
671,0E-20
1233,4.0000000000000000
4644,0E-20
928960,0.59154929577464788732
1257,0E-20
436761,0.95283018867924528302
13517,0E-20
57499,0E-20
30062,0E-20
40328,0E-20
2527760,15.7540983606557377
56507,0E-20
1515132,4.8761904761904762
6610,0E-20
2257,0E-20
26118,15.0000000000000000
1183,0E-20
4829,1.00000000000000000000
11890,0E-20
2435,0E-20
748735,4.0000000000000000
3594,0E-20
21343,0E-20
8598,0E-20
2242,0E-20
581,0E-20
3275,0E-20
1459,0E-20
190719,13.5000000000000000
760823,30.4615384615384615
5344,0E-20
303395,16.2745098039215686
19656,0E-20
1654,0.03571428571428571429
34042,0E-20
437,0E-20
5819,0E-20
472423,31.0000000000000000
201011,2.0000000000000000
5544,0E-20
718725,0E-20
13995,0E-20
5780,0E-20
5076,0.30000000000000000000
1097,0E-20
2870,0E-20
5161,0E-20
213,0E-20
26799,0E-20
41597,0E-20
33058,4.4144144144144144
154630,0E-20
215388,26.7000000000000000
270152,3.0000000000000000
1877,0E-20
164739,0E-20
10680,0E-20
10971,0E-20
226,4.0000000000000000
83906,0.37500000000000000000
510,0E-20
1878592,0.57516339869281045752
4323,0E-20
231796,0E-20
5310,0E-20
189,0E-20
1334,0E-20
5161,0E-20
14577,0E-20
1051,0E-20
20428,0E-20
251232,2.0000000000000000
7130,0E-20
5492,1.00000000000000000000
7383,0E-20
652,0E-20
235598,18.8571428571428571
1546,0E-20
2123,0E-20
2110180,0E-20
1439,0E-20
13748,0E-20
12226,0.81000000000000000000
11655,0E-20
31541,0E-20
150,90.0000000000000000
3555,0E-20
2459,1.00000000000000000000
2053691,4.1101694915254237
7715,0E-20
26120,0E-20
434651,0E-20
11248,0E-20
5115,0E-20
89154,1.1727941176470588
67586,0E-20
4190,0E-20
10391,0E-20
83256,5.2865853658536585
1108,0E-20
5951,0E-20
508,0E-20
2355,0E-20
3813,0E-20
909347,0E-20
3987,0E-20
1182,0E-20
1800829,0E-20
88524,0E-20
2140,0E-20
36640,0E-20
250472,0E-20
8544,0E-20
35432,0E-20
303073,0E-20
421644,0E-20
358,0E-20
64126,0E-20
161923,0E-20
105333,0E-20
10532,0E-20
19959,0E-20
19472,1.00000000000000000000
1148,0E-20
1560,0E-20
1064,0E-20
8637,0E-20
17354,0E-20
1084,0E-20
49148,0E-20
51502,0E-20
2098481,0E-20
3440,0E-20
65909,0E-20
3245,0E-20
16252,0E-20
28432,0E-20
660,0E-20
44026,0E-20
11408,0E-20
3331,0E-20
3779,0E-20
23933,0.82142857142857142857
58350,0E-20
5052,0E-20
1565,0E-20
1485,0E-20
5898,0E-20
11330,0E-20
94081,0E-20
36180,1.00000000000000000000
131,0E-20
384811,0E-20
2382,0E-20
89548,0E-20
74,0E-20
2247,0E-20
37452,0E-20
103268,0.06060606060606060606
30608,0E-20
6374,0E-20
19214,3.0833333333333333
226,2.0000000000000000
19831,0E-20
2604,0E-20
3541,0E-20
762297,0E-20
61150,0E-20
30324,0E-20
2180,0E-20
37155,0E-20
67814,0E-20
111572,0E-20
5317,0E-20
1094701,0E-20
81385,0.24615384615384615385
5883,0E-20
39325,0E-20
6206,0E-20
7980,0E-20
3694,0E-20
29488,0E-20
34138,0E-20
3500,0E-20
282219,2.7272727272727273
684,0E-20
81401,0E-20
1806239,0E-20
1073,0E-20
80820,1.5000000000000000
2852,0E-20
46671,0E-20
30405,0E-20
4801,0E-20
16768,0E-20
17000,0E-20
2357,0E-20
47960,0.37500000000000000000
98378,0E-20
346,0E-20
133962,0E-20
36448,0E-20
19212,0E-20
31562,0E-20
841,0E-20
2888,0E-20
732,12.5000000000000000
226776,0.30000000000000000000
1444,0E-20
136493,0E-20
1142,0E-20
485,0E-20
114995,0E-20
569,0E-20
313015,27.0512820512820513
2515,0E-20
2257,0E-20
5081,0E-20
6533,0E-20
622436,1.7500000000000000
51073,0E-20
4457,0E-20
59886,4.6666666666666667
47595,0E-20
19482,0E-20
226,2.0000000000000000
586,0E-20
2995,0E-20
18860,0E-20
3312,0E-20
3531779,0E-20
165029,0.08750000000000000000
11149,0E-20
1711,0E-20
138363,0E-20
1623,0E-20
7693,0E-20
56243,1.00000000000000000000
14263,0E-20
47303,1.00000000000000000000
33894,0E-20
695,0E-20
12608,0E-20
24735,11.1415929203539823
3275,0.05714285714285714286
7405,0E-20
226,4.0000000000000000
10211,0E-20
729,0E-20
12380,0E-20
159825,0E-20
29871,0E-20
3500,0E-20
2208,0E-20
539930,0E-20
21588,0E-20
101778,0E-20
454,0E-20
7601,0E-20
70407,0E-20
230,2.0000000000000000
46916,0E-20
7424,0E-20
54465,0E-20
22089,0E-20
894,0E-20
32917,0E-20
506,0E-20
702654,0E-20
133793,1.00000000000000000000
6119,1.1333333333333333
5492,1.00000000000000000000
1706,0E-20
92139,0E-20
134530,0E-20
106,2.3888888888888889
28877,0E-20
4985,0E-20
8031,0E-20
10377,0E-20
14051,0E-20
9553441,5.2522522522522523
778,7.6923076923076923
63722,0E-20
220981,2.4247787610619469
72121,21.4782608695652174
69298,2.8571428571428571
278,0E-20
2146,0E-20
325,0E-20
148512,0E-20
24471,0E-20
467,0E-20
27446,0E-20
492874,0E-20
66948,0E-20
273290,0E-20
42394,0E-20
3587,0E-20
5687,0E-20
42576,0E-20
51514,0E-20
96380,0E-20
3184,0E-20
62645,0E-20
27668,0E-20
5852,0E-20
56001,0E-20
35738,0E-20
15426,0E-20
12623,0E-20
857,0E-20
140560,0E-20
44579,0E-20
5492,1.00000000000000000000
23392,0E-20
429,0E-20
4472,0E-20
14051,0E-20
49358,0E-20
15524,0E-20
1018,0E-20
1372,0E-20
247835,0E-20
1901,0E-20
1006,0E-20
13134,0E-20
508,0E-20
18559,0E-20
1446965,13.0000000000000000
337019,1.00000000000000000000
7761,0E-20
1780,3.5000000000000000
8150,0E-20
313937,0.56756756756756756757
13271,0E-20
22523,0E-20
2328,0E-20
27479,0E-20
5348,0E-20
13832,0E-20
8537,0E-20
66137,7.3333333333333333
2223,0.33333333333333333333
18611,0E-20
13488,0E-20
6407,0E-20
347,0E-20
11374,0E-20
5874,0E-20
17892,0E-20
11104,0E-20
1471,0E-20
353728,0E-20
83,0E-20
1434,0E-20
6105,0E-20
152563,21.1363636363636364
449168,1.3333333333333333
10073,0E-20
51821,0E-20
55958,0E-20
1940,0E-20
2484,0E-20
41644,1.00000000000000000000
76482,0E-20
37745,2.7213114754098361
2498,0E-20
3497,0E-20
76328,0E-20
28435,0E-20
1745,0E-20
13037,0E-20
5381,0E-20
6153,0E-20
932509,1.5000000000000000
115,0E-20
67595,0E-20
30295,0E-20
13564,0E-20
4076,0E-20
2515,2.0000000000000000
55970,0E-20
455,0E-20
1849,0E-20
22280,0E-20
1516050,4.3165467625899281
2566,0E-20
43734,0E-20
23472,0E-20
8395,0E-20
61846,20.6017699115044248
13202,0E-20
144175,0E-20
5554,0E-20
219410,0E-20
6921,0E-20
1581,0E-20
14299,0E-20
7675,0E-20
6550,0E-20
215764,0E-20
6362,0E-20
72072,23.0000000000000000
102169,0.80000000000000000000
21551,0E-20
269852,2.3333333333333333
45538,0E-20
14546,3.0333333333333333
226,4.0000000000000000
1015,0E-20
45523,0E-20
30164,1.0666666666666667
12148,0E-20
2487519,66.8793103448275862
5492,1.00000000000000000000
268609,0E-20
9096,0E-20
45,0E-20
59322,0E-20
1592,0E-20
2123,0E-20
18272,0E-20
33172,2.8333333333333333
5061,0E-20
17434,0E-20
6413,0E-20
200,0E-20
784,0E-20
9417,0E-20
9046,0E-20
3450,0E-20
789,0E-20
0,0E-20
5889,0E-20
8773,0E-20
398,0E-20
3032,0E-20
68787,0E-20
226,2.0000000000000000
1201,0E-20
145362332,2.3777777777777778
13978,0E-20
29373,0E-20
452,0E-20
8300,3.0000000000000000
1334,0E-20
4708,0E-20
5288,0.10344827586206896552
18089,0E-20
4305,0E-20
7230,0E-20
56807,0E-20
7509,0E-20
87151,0E-20
926499,3.0000000000000000
11260,0E-20
547015,0E-20
4048,0E-20
26727,0E-20
41463,0E-20
591,0E-20
226,2.0000000000000000
22654,0E-20
63411,0E-20
2382,0E-20
11006,0E-20
1610,0E-20
19777,0E-20
7115,0E-20
2821,0E-20
4069,0E-20
13475,0E-20
1344,0E-20
4963,0E-20
4895,0E-20
8327,0E-20
10551,0E-20
39749,0.06250000000000000000
1996,0E-20
21201,0E-20
18420,0.48648648648648648649
11222,0E-20
6866,0E-20
6457,0E-20
1262,0E-20
267761,0E-20
798803,0E-20
11413,0E-20
34738,0E-20
601537,8.9090909090909091
435976,0E-20
1818,0E-20
154343,0E-20
733445,17.0000000000000000
34915,0E-20
1531,0E-20
11263,0E-20
244385,0E-20
1267,0E-20
7689,0E-20
410571,2.0000000000000000
544,0E-20
125490,0E-20
5951,0E-20
484,9.6000000000000000
533,0E-20
597875,0E-20
99334,0E-20
3749,0E-20
52266,0E-20
68394,0E-20
6875,0E-20
4779,0E-20
18768,0E-20
12267185,43.0638297872340426
28991,0E-20
4217,0E-20
226,0.50000000000000000000
27251,0E-20
1556,0.66666666666666666667
945,0E-20
525,0E-20
23006,0E-20
20678,9.0000000000000000
15942,0E-20
11330,0E-20
8288,0E-20
33116,0E-20
69825,0E-20
46470,0E-20
164552,0.08750000000000000000
1253,0E-20
492654,0E-20
4217,0E-20
1152,0E-20
13797,0E-20
22770,0E-20
5983,0E-20
681,2.0000000000000000
99411,0E-20
12951,4.6666666666666667
133819,2.4333333333333333
355509,32.0000000000000000
25579,0E-20
70137,0E-20
182218,0E-20
255223,0E-20
1796,0E-20
3708,0E-20
480137,0E-20
9125,0E-20
8326,0.03846153846153846154
17985,0E-20
226,2.0000000000000000
4187,0E-20
2723,0E-20
144898,0E-20
20642,0E-20
1138,3.0000000000000000
287557,0E-20
436949,3.0000000000000000
5492,1.00000000000000000000
5420,0E-20
65908,0E-20
4306,0E-20
49379,0E-20
8548,0E-20
25367,0E-20
15997,0E-20
32268,0E-20
57535,0E-20
13466,0E-20
1225,0E-20
2201621,3.1176470588235294
753316,0.90625000000000000000
1155902,0E-20
24368,0E-20
221457,0E-20
8058120,0E-20
50695,0E-20
4400,0E-20
1768,0E-20
44463,0E-20
294761,4.3250000000000000
21761,0E-20
1029,0E-20
21066,0E-20
25771,0E-20
1365,1.5000000000000000
2543,0E-20
18239,0E-20
64286,0.33333333333333333333
6664,1.00000000000000000000
247886,0E-20
968,0E-20
48990,0E-20
5492,1.00000000000000000000
14929,0E-20
232340,6.0000000000000000
180587,0E-20
137,0E-20
1182,0E-20
1638,0E-20
525,0E-20
79,0E-20
1627,0E-20
25435,0E-20
201874,0E-20
8792,0E-20
5790,0E-20
226,4.0000000000000000
11867,4.4545454545454545
7069,0E-20
373629,13.0000000000000000
5878,0E-20
1490,0E-20
508,0E-20
1701076,5.2500000000000000
48897,0.68750000000000000000
7924,0E-20
87269,0E-20
2048,0E-20
18434,0E-20
131,0E-20
18022,0E-20
14372,0E-20
18941,0E-20
14437,0E-20
940,0E-20
9746,0E-20
93,0E-20
2042,0E-20
14146,0E-20
9892,0E-20
55416,0E-20
114623,0E-20
2731,12.0000000000000000
14744,0E-20
6423,7.0000000000000000
10275,0E-20
5178,0E-20
5492,1.00000000000000000000
68040,0E-20
3689,0E-20
158868,3.1818181818181818
29931,0E-20
57466,2.2000000000000000
6669499,6.5436893203883495
72135,0E-20
8843,0E-20
27462,0E-20
20042,0E-20
2265,0E-20
11138004,0E-20
1322,0E-20
25618,7.0236220472440945
1040,0E-20
81711,0E-20
657,0E-20
16408,0E-20
20177,0E-20
18039,0.35714285714285714286
1780,0.89542483660130718954
49115,0E-20
968,26.0000000000000000
230615,0E-20
32491,0.66000000000000000000
5446,0E-20
5880,0E-20
188568,0E-20
3685,0E-20
636,0E-20
5010,0E-20
5537,0E-20
8126,0E-20
290200,0E-20
9066,1.4285714285714286
8134,0E-20
6461,0E-20
46207,0E-20
422694,0E-20
21278,0E-20
1642,0E-20
28969,0E-20
19512,0E-20
104432,0E-20
98694,0E-20
14424,0E-20
24344,0E-20
98402,0E-20
21932,0E-20
71188,0E-20
232340,6.0000000000000000
2897,0E-20
674716,7.0000000000000000
5764,0E-20
450,1.8666666666666667
1739036,51.7500000000000000
12427,0E-20
269,0E-20
1218964,0E-20
24735,10.6390041493775934
69376,0E-20
19139,0.85714285714285714286
29003,0E-20
14261,0E-20
12474,0E-20
3218,0E-20
16209,0E-20
175422,0E-20
188,0E-20
187,0E-20
142727,0E-20
1907,0E-20
11226,0E-20
102134,1.00000000000000000000
7753,1.00000000000000000000
508301,0.57377049180327868852
162,0E-20
3727,0E-20
4688,0E-20
14452,0E-20
436518,6.2307692307692308
102,0E-20
3720,0E-20
11484,0E-20
350,0E-20
5015,0E-20
21511,0E-20
10999,0E-20
277331,4.5000000000000000
5482,0E-20
49343,0E-20
11168,0E-20
5724,0E-20
607693,0E-20
5138,0E-20
226,2.0000000000000000
7316,0E-20
167493,0E-20
50880,0E-20
4542117,28.1111111111111111
5004,0E-20
9175,0.40000000000000000000
13400,0E-20
1825,0.04347826086956521739
38153,0E-20
25691,0E-20
1490,0E-20
4407,0E-20
34648,0E-20
2330,0E-20
3160,0E-20
2364334,0E-20
9086,0E-20
2607,1.6711409395973154
250785,2.0000000000000000
11024,0E-20
2128,0E-20
572,8.0000000000000000
152450,0E-20
2873,0E-20
150770,33.7857142857142857
3437,0.79591836734693877551
48345,0E-20
5395,0E-20
23865,0E-20
31724,0E-20
54857,0E-20
53661,0E-20
2232,0E-20
5690,0E-20
10150,0E-20
2595,0E-20
165470,0E-20
4225,0E-20
135078,0E-20
192354,0E-20
20283,11.0882352941176471
39542,0E-20
23691,0E-20
1010,0E-20
40581,0E-20
9999,0E-20
85599,0E-20
2014,0E-20
4140,0E-20
221219,0E-20
249454,2.0000000000000000
12379,0E-20
3980,0E-20
17997,0E-20
5229,0E-20
6695,0E-20
75505,0E-20
5169,0E-20
2480,0.51485148514851485149
8476,0E-20
934,0E-20
48841,0E-20
2290,0E-20
15,0E-20
116618,0E-20
200400,2.9677419354838710
1177,0E-20
1610,0E-20
1063,0E-20
423244,0E-20
1021029,0E-20
9902,3.1200000000000000
833,0E-20
2204,0E-20
33452,0E-20
77000,0E-20
219247,2.3157894736842105
27147,0E-20
101,0E-20
737209,0E-20
7737,0E-20
3294,0E-20
46842,0E-20
57617,0E-20
6270,0.80000000000000000000
1190,0E-20
167962,1.4935064935064935
54180,0.30000000000000000000
9073,0E-20
4663,0E-20
295133,0E-20
5774,0E-20
6033,0E-20
122893,0E-20
186194,0E-20
5476,0.62500000000000000000
25400,2.8571428571428571
635,0E-20
11190378,52.0000000000000000
26940,0E-20
4186,0E-20
31577,0E-20
718,0E-20
757701,18.4000000000000000
8846,0E-20
27544,0E-20
2646,0E-20
94715,0E-20
58653,0E-20
236396,0E-20
24772,0E-20
46518,0E-20
115094,0E-20
17643,0E-20
5161,0E-20
254484,2.7272727272727273
46724,0E-20
144215,0.40384615384615384615
2735,0E-20
1486,0E-20
5630,0E-20
26405,0E-20
314452,0E-20
11254,0.12500000000000000000
575657,42.0666666666666667
653,5.7777777777777778
219718,0E-20
583054,0E-20
13813,0E-20
13512,0E-20
4336,0E-20
594888,0E-20
1127,0E-20
42491,0E-20
38317,0E-20
7417,0E-20
292,0E-20
128400,0E-20
17553,2.0285714285714286
1958,1.00000000000000000000
1130,6.4705882352941176
33752,0E-20
3767,1.00000000000000000000
480917,0E-20
1200,0E-20
894990,0E-20
52069,0E-20
10254,0E-20
174629,0E-20
897,0E-20
1546,0E-20
56291,0E-20
8980,0E-20
41796,0E-20
939,0E-20
904202,12.9615384615384615
384610,0E-20
2814,0E-20
9112,0E-20
1014,0E-20
671033,3.3461538461538462
335179,1.7142857142857143
14352,0E-20
8318,0E-20
2316,0E-20
40401,0E-20
17621,0E-20
5958,0E-20
13495,2.0000000000000000
27986,0E-20
13743,0E-20
1001,0E-20
113068,0E-20
10994,0E-20
11652,0E-20
368294,2.0000000000000000
25093,0E-20
49033,0E-20
10824,0E-20
46431,0E-20
13970,0E-20
2975,0E-20
57697,0E-20
618,0E-20
159064,0E-20
9422,0E-20
35055,0E-20
420097,0E-20
189594,0E-20
11947,0E-20
10543,0E-20
8229,0E-20
13148,1.00000000000000000000
1196,0E-20
226,4.0000000000000000
0,3.2222222222222222
4133,0E-20
1096,0E-20
21511,0E-20
4215,0E-20
24570,0E-20
64571,0E-20
7802,0E-20
354415,13.0000000000000000
644227,0E-20
460337,0E-20
28985,0E-20
1856,0E-20
2572,0E-20
1877,0E-20
75047,0E-20
1357,0E-20
3726,0E-20
7659,0.50000000000000000000
44840,0E-20
11019,0E-20
1877,0E-20
13126,0E-20
11147,0E-20
29103,0E-20
8915,0E-20
16668,0E-20
58819,5.5000000000000000
49635,0E-20
1442,0E-20
1557,0E-20
15789,0E-20
3131,0E-20
10857,3.0000000000000000
95800,0E-20
168267,0E-20
5880239,0E-20
19350387,108.9310344827586207
147,0E-20
4405,0E-20
245815,0E-20
138420,0E-20
11486,0E-20
20579,0E-20
1682,0E-20
2439,0E-20
10714,16.0000000000000000
2104,0E-20
33937,0E-20
1787,0E-20
75,0E-20
16877,0E-20
5936,0E-20
27237,0E-20
8070,0E-20
4510,0E-20
3160,0E-20
402,0E-20
1751,0.97560975609756097561
1997,0E-20
26411,0E-20
29452,2.3354037267080745
11139,0E-20
105109,0E-20
39576,0E-20
10962,0.44444444444444444444
45008,1.1428571428571429
27443,0E-20
42064,0E-20
404,0E-20
83024,0E-20
1766,0E-20
4183,0E-20
25374,0E-20
27089,0E-20
108134,0E-20
10834,0.66666666666666666667
508662,26.0000000000000000
178508,0E-20
19,0E-20
66105,0E-20
1443606,5.9699248120300752
8158,0E-20
1212,0E-20
50728,0E-20
9391,0E-20
544564,0E-20
41613,0E-20
2007,0E-20
40269,0E-20
5670,0E-20
16458,0E-20
225,3.2000000000000000
18512,0E-20
1579,0E-20
6103,2.0000000000000000
5087,0E-20
5892,0E-20
55144,5.7142857142857143
47261,0E-20
11858,0E-20
3646,0E-20
5563,0E-20
42296,0E-20
236651,0.88888888888888888889
83312,0E-20
59092,0E-20
1913,0E-20
102060,0E-20
8107,0E-20
65158,0E-20
201943,0E-20
457595,63.4705882352941176
2651,0E-20
24170,0E-20
6041,0E-20
5580,0E-20
138855,0E-20
3284,11.6666666666666667
31289,0E-20
163293,0E-20
1142,0E-20
980,0E-20
27602,0E-20
44811,0E-20
9059,0E-20
65145,0.84000000000000000000
45,0E-20
4806673,2.9400000000000000
43106,0.93333333333333333333
138052,0E-20
1067,0E-20
8446,0E-20
793,0E-20
34588,0E-20
110133,0E-20
2220,0E-20
1187,0E-20
25722,0E-20
14287,0E-20
4609,0E-20
7946,0E-20
38339,0E-20
690579,0E-20
10846,0E-20
5014,0E-20
1772,0E-20
165,0E-20
70,0E-20
9972,0E-20
33478,4.2282608695652174
161147,0E-20
4991,0E-20
20140,0E-20
96177,0E-20
92010,0E-20
4777,0E-20
46639,0E-20
17569,0E-20
7320,0E-20
2041,0E-20
5528,0E-20
5802,0E-20
15,0E-20
12113,0E-20
2729,0E-20
1517,0E-20
544021,0E-20
27760,0E-20
3953,0E-20
49974,0E-20
114206,0E-20
53653,0E-20
19043,0E-20
7064,0E-20
5024,0E-20
12720,0E-20
12224688,19.6272727272727273
80627,0E-20
5460,0E-20
42747,0E-20
1995624,1.7340425531914894
1012,0E-20
312,0E-20
1780,0.72549019607843137255
472,0E-20
12189,0E-20
2147757,0E-20
9422,0E-20
22941,0E-20
40328,0E-20
3237,0E-20
1669,0E-20
12939,0E-20
4108,0E-20
7435,0.22352941176470588235
3698,0E-20
8513,0E-20
12617,0E-20
10532,0E-20
5458,0E-20
87143,0E-20
616,2.3636363636363636
13150,0E-20
12008,0E-20
553143,0E-20
508,0E-20
7358,0E-20
202623,0E-20
14082,0E-20
16872,0E-20
44790,0E-20
197151,1.00000000000000000000
13895,0E-20
46923,0.90000000000000000000
859,0E-20
13562,0E-20
103643,0E-20
58035,0E-20
80168,0.14492753623188405797
35433,0E-20
60074,0E-20
1215607,0E-20
7578,0E-20
198,0E-20
811,0E-20
2429,0E-20
21751,0E-20
1775,0E-20
13844,2.3333333333333333
156557,0E-20
12459,0E-20
41632,0E-20
288297,7.6666666666666667
49182,0E-20
9560,0E-20
1334,0E-20
23729,0.83783783783783783784
8648,0E-20
21772,0E-20
2314,0E-20
37523,0E-20
50818,0E-20
5071,0E-20
7900,0E-20
8567,0E-20
13350,0E-20
4019,0E-20
36350,0E-20
1182,0E-20
7323,0E-20
41159,0E-20
693,0E-20
3779,0E-20
47890,0E-20
66070,0E-20
2652649,31.9347826086956522
1853,0.50000000000000000000
711,0E-20
393,0E-20
1206,0E-20
85631,0E-20
48297,0E-20
13188,0.98529411764705882353
41944,0E-20
454793,0E-20
120875,1.00000000000000000000
5492,1.00000000000000000000
9899,0E-20
3590,0E-20
52846,0E-20
73206,0E-20
20870,0E-20
1704,0E-20
538,0E-20
26915,0E-20
910,0E-20
33384,5.6160000000000000
8571,0E-20
28364,0E-20
62367,0E-20
35665,0E-20
350,0E-20
231712,0E-20
104520,0E-20
13246,0E-20
163,0E-20
102971,0E-20
2019,2.0000000000000000
40117,0E-20
1892,0E-20
6068,0E-20
202298,0E-20
83713,0E-20
25,0E-20
2155,0E-20
9417,0E-20
59272,3.2033898305084746
56194,29.0000000000000000
18120,0E-20
249,0E-20
356593,10.0970149253731343
1485,0E-20
3363,0E-20
235640,0.22222222222222222222
2362,0E-20
980,0E-20
341,0E-20
30233,2.7272727272727273
578069,5.8947368421052632
61299,0E-20
8155121,43.7500000000000000
37322,0E-20
30317,0E-20
26184,0E-20
22355,21.0000000000000000
305410,0E-20
5779,0E-20
228751,3.8275862068965517
1490,0E-20
18982,0E-20
13332,0E-20
10230,0E-20
4709,0E-20
38628,0E-20
5043,8.0000000000000000
31581,0E-20
11464,2.0000000000000000
29626,0E-20
725219,0E-20
831162,1.00000000000000000000
67268,0E-20
9605,4.5882352941176471
3081,0E-20
181891,0E-20
5910,0E-20
311,0E-20
5668200,0.09803921568627450980
21345,0E-20
1785580,1.4285714285714286
1924,0E-20
575,0E-20
2511,0E-20
11484,0E-20
758077,6.8153846153846154
1545,0E-20
16496,0E-20
6778,0E-20
7773,0E-20
26240,0E-20
74035,0E-20
614597,0E-20
81078,0E-20
3316,1.9333333333333333
6671,0E-20
67563,0E-20
13855,0E-20
7836437,0.34146341463414634146
31433,0E-20
228,0E-20
9009,0E-20
1523,0E-20
6994,0E-20
71648,0E-20
1223,0E-20
189,2.0000000000000000
6892,0E-20
7966,0E-20
226,2.0000000000000000
37129,0E-20
8190,0E-20
864156,0E-20
1053,0E-20
7490,3.0952380952380952
21511,0E-20
18817,12.0000000000000000
2339,0E-20
258209,5.0000000000000000
3998,0E-20
644278,88.6770833333333333
1387,0E-20
5445,0E-20
15088,0E-20
39562,0E-20
257476,0E-20
21152,0E-20
232613,2.0000000000000000
5914,0E-20
11694,0E-20
324434,0E-20
33424,0E-20
13922,0E-20
391766,0E-20
863,0E-20
1430090,1.6000000000000000
33164,0E-20
5795,0E-20
285030,0E-20
2138,0E-20
23708,0E-20
4837,0E-20
67677,0E-20
1516,0E-20
10486,0E-20
547540,0E-20
55553,0E-20
9329,0E-20
10142,0.41666666666666666667
6613,0E-20
61267,15.0000000000000000
22613,0.76000000000000000000
8214,0E-20
49407,0E-20
21511,0E-20
706,0E-20
115871,0.08888888888888888889
39427,0E-20
3019,0E-20
14092,0E-20
22221,0E-20
4593,12.0000000000000000
134775,0E-20
81240,0E-20
19789,0E-20
23526,0E-20
324,0E-20
82762,0E-20
626,0E-20
5344,0E-20
844,0E-20
2611,0E-20
33494,1.00000000000000000000
4691,0E-20
607,0E-20
226,2.0000000000000000
335,0E-20
54183,0E-20
1451801,0E-20
765,0E-20
2467,0E-20
52045,0E-20
431,0E-20
9110,0E-20
87184,0E-20
600,0E-20
5618,0E-20
3160,0E-20
86421,0E-20
4271,0E-20
9567,0E-20
192,0E-20
26846,0E-20
418576,0E-20
68202,0E-20
2651,0E-20
50357,0E-20
6400,0E-20
819852,0E-20
1146,0E-20
484534,39.6461538461538462
10297,0E-20
80839,0.91666666666666666667
1816,0E-20
27057,0E-20
987412,25.0634920634920635
1306515,9.0000000000000000
1751,0E-20
20422,0E-20
109,0E-20
4989,0E-20
155311,0E-20
7486,0E-20
288157,0E-20
8248,0E-20
348,0E-20
6916,0E-20
869,0E-20
362704,0E-20
83059,0E-20
141915,0E-20
69177,0E-20
10409,0E-20
2306,0E-20
1290,0E-20
25812,0E-20
9896,0E-20
5854,0E-20
20828,0E-20
17303,0E-20
220082,3.4000000000000000
11196,0E-20
967,0E-20
43874,0E-20
4363,0E-20
1714,0E-20
228447,0E-20
25395,0E-20
37890,0E-20
4803,5.0000000000000000
43215,2.1481481481481481
61705,0E-20
1877,0E-20
41802,0E-20
66484,0E-20
28288,0E-20
9655,0E-20
76834,0E-20
1586,0E-20
73669,0E-20
5575,0E-20
1940,0E-20
147735,0E-20
65517,0E-20
52061,41.8000000000000000
32851,0E-20
2988931,0E-20
458445,0.92307692307692307692
429545,1.00000000000000000000
64943,0E-20
1237,0E-20
10587,0E-20
12186,0E-20
477907,0.03703703703703703704
1115843,32.7448979591836735
174017,0.00555555555555555556
5570,2.0000000000000000
5313,0E-20
18817,0E-20
63168,0E-20
179570,2.1792452830188679
9668,0E-20
6613,0E-20
10049,0E-20
389594,17.7142857142857143
108,0E-20
20699,0E-20
15030,0E-20
799395,0E-20
7832,0E-20
27563,0E-20
9230,0E-20
86328,0E-20
2471573,0.23762376237623762376
12466,0E-20
2490,0E-20
51923,0E-20
15000,0.54545454545454545455
8323055,6.4098360655737705
18157,0E-20
347737,0E-20
21509,0.01379310344827586207
27739,0E-20
48332,0E-20
70780,0E-20
1308,0E-20
5937,0E-20
30392,0E-20
15586,0E-20
17853,0E-20
69415,0E-20
187316,3.0000000000000000
644785,0E-20
5665278,18.0000000000000000
1662,0E-20
16835,0E-20
124,0E-20
29812,0E-20
148149,0E-20
1496,4.0000000000000000
20932,0E-20
6633546,0E-20
2465,0E-20
1645,0E-20
541,0E-20
188719,0E-20
332,0E-20
16382,0.30000000000000000000
47699,0E-20
1681,0E-20
3070,0E-20
46991,0E-20
3040,0E-20
45006,0E-20
24011,0E-20
3177,0E-20
2775,4.8000000000000000
12373,0E-20
15387,0E-20
23174,0E-20
1389,0E-20
889,0E-20
90351,0E-20
5506,0E-20
163513,0E-20
255801,0E-20
178399,0E-20
1490404,0E-20
2210369,36.2020202020202020
75354,0E-20
1406,0E-20
196203,0E-20
1787795,2.1111111111111111
1890,0E-20
10548,0E-20
119333,0E-20
13566,0E-20
6294,0E-20
274,0E-20
75922,0E-20
261324,0E-20
77238,0E-20
28450,0E-20
191,0E-20
32170,1.00000000000000000000
6093,0E-20
23657,0E-20
12979,0E-20
10116,0E-20
12168,0E-20
58020,0E-20
6103,1.8703703703703704
9904,0E-20
1128,0E-20
38681,0E-20
37422,0E-20
129776,12.0000000000000000
484,12.0000000000000000
1645094,0E-20
32361,0E-20
66625,0E-20
178816,0E-20
397587,0E-20
40739,0E-20
2545,9.5000000000000000
14534,0E-20
26549,0E-20
6105858,58.1647058823529412
103735,0E-20
2445,0E-20
11188,0E-20
1338,0E-20
1013895,20.9950980392156863
21065,0E-20
20338,0E-20
7605,0E-20
156,0E-20
60723,0E-20
104511,0E-20
242009,26.0312500000000000
403390,0E-20
12869,0E-20
21054,0E-20
66921,0E-20
21941,0E-20
305122,1.5833333333333333
127343,0E-20
224010,9.0000000000000000
14505,0E-20
1221948,35.8181818181818182
118825,0.12000000000000000000
8850,0E-20
1832,0E-20
24074,0E-20
2901,0E-20
230,2.0000000000000000
538,0E-20
5308,0E-20
155710,4.0000000000000000
5283,0E-20
3781,0E-20
36558,0.83333333333333333333
645703,0E-20
1570,0E-20
508,0E-20
58108,0E-20
11529,0E-20
367,0E-20
47443,0E-20
13680,0E-20
1877,0E-20
2244,0E-20
117546,0E-20
10576,0E-20
127729,0.53571428571428571429
812,0.85714285714285714286
11579,0E-20
5180,0E-20
11812,0E-20
1681,0E-20
20495,0E-20
227980,19.0000000000000000
19671,0E-20
1935,0E-20
89047,0E-20
890,0E-20
106457,0E-20
1967,0E-20
83212,0E-20
1862,0E-20
213,0E-20
17241,0E-20
2069,0E-20
1366,0E-20
584367,55.7241379310344828
54143,0E-20
25708,0E-20
2197,0E-20
77132,0E-20
13527,0E-20
958,0E-20
1610,0E-20
896726,0E-20
126505,12.0000000000000000
4595,0E-20
228266,0E-20
3291958,0.50000000000000000000
4619580,51.3488372093023256
600,0E-20
34848,0E-20
503,0E-20
4367,0E-20
7284,0E-20
39770,0E-20
75635,0E-20
1780,0.89375000000000000000
325,0E-20
4382,0E-20
32589,0E-20
2491,0E-20
226,0E-20
65335,0E-20
39413,0E-20
4857,2.8571428571428571
28350,0E-20
234409,0E-20
29141,0E-20
998,0E-20
792,0E-20
7698,0E-20
6570,0E-20
82,0E-20
229048,0E-20
7564,0E-20
66496,0E-20
85546,0E-20
27509,1.00000000000000000000
1334,0E-20
12579,0E-20
809,0E-20
113105,0E-20
2349,0E-20
32507,0E-20
792,0E-20
4351,0E-20
3388,0E-20
118,0E-20
50695,0E-20
24698,0E-20
1132,0E-20
14003,1.4107142857142857
5221,0E-20
21495,0E-20
96871,0E-20
44460,0E-20
3160,0E-20
241,2.0000000000000000
39428,1.1666666666666667
12221,0.93333333333333333333
41103,1.00000000000000000000
24701,0E-20
2110230,37.0000000000000000
1596,0E-20
611,0E-20
172001,2.1428571428571429
3538,0E-20
3412,0E-20
1113,0E-20
6028,0E-20
11648,0E-20
2248,0E-20
63516,0.90909090909090909091
3371,0E-20
25294,0E-20
1569,0E-20
218278,0E-20
70,0E-20
28973,0E-20
4896,0E-20
3160,0E-20
60987,0E-20
13783,1.2000000000000000
681,0E-20
406510,0E-20
3987,0E-20
8815,0E-20
209274,0E-20
7546,0E-20
76210,0E-20
190723,0E-20
189049,0.60937500000000000000
1907,0E-20
164923,0E-20
2201,0E-20
535,0E-20
8427,0E-20
2431,0E-20
1197,0E-20
1174,0E-20
65641,0E-20
79734,0.50000000000000000000
12601,1.00000000000000000000
4947,1.00000000000000000000
3864,0E-20
42005,0E-20
20807,0E-20
37853,0E-20
1903798,0E-20
136251,0E-20
17662,0E-20
0,4.3846153846153846
610734,0E-20
226,4.0000000000000000
597875,0E-20
226,2.0000000000000000
142727,0E-20
94955,0E-20
2385,0E-20
290200,0E-20
35433,0.57777777777777777778
299,0E-20
4982,0E-20
802,0E-20
2055,0E-20
152450,0E-20
346,0E-20
29235,2.6168831168831169
1175,0E-20
163,0E-20
765,0E-20
18384,0E-20
3620,0E-20
4452,0E-20
29777,12.0000000000000000
8200,0E-20
29233,0E-20
108122,0E-20
1394,0E-20
27167,0E-20
2767,0E-20
1166,0E-20
76606,0E-20
4186,0E-20
1881,0E-20
15751,0E-20
15,0E-20
21821,0.92857142857142857143
15806,0E-20
25487,0E-20
226,2.0000000000000000
226,2.0000000000000000
17191,0E-20
8906,0E-20
575713,9.0000000000000000
127707,0E-20
141593,0E-20
1178,0E-20
226,2.0000000000000000
8848,0E-20
2981,0E-20
156004,1.00000000000000000000
226,2.0000000000000000
5879,0E-20
9711,0E-20
479,0E-20
36713,0E-20
7962,0E-20
364,0E-20
422,0E-20
34847,0E-20
20349,0E-20
58597,0E-20
1993928,6.0000000000000000
20504,0E-20
17375,0E-20
28329,0E-20
5140,0E-20
153444,0E-20
103733,0E-20
156331,0E-20
8323,0E-20
1115,0E-20
16205,0E-20
769,0E-20
15429,0E-20
6914,0E-20
5344,0E-20
3919,0E-20
3841,0E-20
7416,0E-20
288341,0E-20
263301,0E-20
37592,0E-20
22806,0E-20
513,0E-20
6336,0E-20
21511,0E-20
57153,0E-20
5524,0E-20
11694,0E-20
270,0E-20
7301,0E-20
42394,0E-20
9078,0E-20
2124,0E-20
30854,2.0000000000000000
22909,0E-20
40169,0E-20
40106,0E-20
34811,0E-20
6952,0E-20
413593,0E-20
12019,0E-20
2055,0E-20
2524,0E-20
2094,0E-20
42,0E-20
73708,2.8205128205128205
3923,0E-20
405055,0E-20
49371,0E-20
235635,1.0196078431372549
14819,0.02127659574468085106
168080,0E-20
470,1.00000000000000000000
20750,0E-20
32734,0E-20
18970,0E-20
211516,0E-20
583,0E-20
3395,0E-20
2972,14.4000000000000000
32615,0E-20
2158,0E-20
72029,0E-20
330435,0E-20
2257,0E-20
13088,0E-20
7528,0E-20
6349,0E-20
20462,0E-20
6799,0.85000000000000000000
8092,0E-20
1280,0E-20
3985,0E-20
585,0E-20
1688,0E-20
801,0E-20
215868,0E-20
94802,0E-20
334,0E-20
2518,0E-20
121782,0E-20
4437,0E-20
17186,0E-20
11,0E-20
38521,0E-20
6414,0E-20
6941,0E-20
225,4.0000000000000000
8902,0E-20
3251,0E-20
734597,3.6732673267326733
1084,0E-20
230659,0.93333333333333333333
11351,0E-20
105691,3.0000000000000000
1389,0E-20
499,0E-20
85974,0E-20
36041,0E-20
236831,7.5000000000000000
1885,0E-20
56590,0E-20
3895,0.36363636363636363636
14720,0E-20
2243,0E-20
1378,0E-20
198566,0E-20
340686,3.5555555555555556
1511,0E-20
22148,0E-20
6933352,81.0000000000000000
126624,0E-20
205,0E-20
29920,0E-20
202603,2.0454545454545455
64741,0.33333333333333333333
22351,0E-20
21511,0E-20
1870,0E-20
41527,1.2631578947368421
127,0.41666666666666666667
114477,0E-20
11622,0.58139534883720930233
943126,0E-20
1130,0E-20
2673,0E-20
88874,0.42424242424242424242
12673,0E-20
28897,0E-20
74298,0E-20
18747,0E-20
226,2.0000000000000000
198,0E-20
31668,0E-20
1919,0E-20
1493,0E-20
3499,0E-20
261740,0E-20
4777,0E-20
1762,0E-20
386797,4.0000000000000000
3565,0E-20
6046,0E-20
1913,0E-20
48338,0E-20
226,2.0000000000000000
406811,0E-20
2333,2.0000000000000000
215256,12.0000000000000000
1363,0E-20
6514,7.0000000000000000
10944,0E-20
235052,0E-20
2488,0E-20
19166,0E-20
414,0E-20
23789,0E-20
1516393,4.3571428571428571
7533,0.14285714285714285714
89054,0E-20
995715,0E-20
16326,0E-20
19858,0E-20
2431,1.00000000000000000000
385455,0E-20
54245,24.0000000000000000
7937,0E-20
103482,5.6923076923076923
1877,0E-20
5213,0E-20
1515,12.0000000000000000
2405172,2.0876288659793814
7136,0E-20
139947,3.6603773584905660
40482,0E-20
228881,0E-20
48,0E-20
5816,0.36842105263157894737
8362,1.00000000000000000000
3396,0E-20
579134,13.4285714285714286
84982,0E-20
6112,0.50000000000000000000
1656,0E-20
135200,0.79411764705882352941
285715,0E-20
34923,0E-20
44427,0E-20
1231,0E-20
68675,0E-20
100568,0E-20
1823,0E-20
58023,0E-20
73034,27.0000000000000000
3698,0E-20
988,0E-20
41200,2.0843195266272189
82324,0E-20
14403,0E-20
23139,0E-20
47142,0.85000000000000000000
24460,0.16666666666666666667
34774,0E-20
12679,0E-20
116544,0E-20
49668,0E-20
40330,0E-20
929248,22.6170212765957447
22407730,3.0000000000000000
1427923,25.8630136986301370
5452,0E-20
17626,0E-20
10315,0E-20
55575,0E-20
3594,0E-20
16320,2.0000000000000000
250,0E-20
23303,0E-20
33636,0E-20
51307,0E-20
63435,0.58536585365853658537
246,0E-20
46977,0.84210526315789473684
8849,0E-20
4732,0E-20
1695736,0E-20
2346,0E-20
11170,0.05154639175257731959
3225,0E-20
546,0E-20
128753,0E-20
899765,3.0000000000000000
5217,0E-20
1193,11.9333333333333333
351020,15.0733944954128440
3767,0E-20
232714,0E-20
3962,0E-20
6311,0E-20
4396,0E-20
168390,0E-20
9045,0E-20
102473,0E-20
2756,0E-20
3289,0E-20
15638,0E-20
39922,0E-20
32033,0.70000000000000000000
69802,0E-20
48239,0E-20
2134,0E-20
8017,0E-20
117546,0E-20
165820,0E-20
13488,0E-20
0,2.7272727272727273
10745441,0.30769230769230769231
352492,0E-20
56927,0E-20
9207,0E-20
508,0E-20
1510705,0E-20
215942,0E-20
22086,0E-20
9235,0E-20
4456,0E-20
760,0E-20
6835,0E-20
4602,0E-20
50725,0E-20
159867,0E-20
88498,0E-20
62238,1.2405063291139241
5483,0E-20
741229,1.4310344827586207
64355,0E-20
5046,0E-20
79168,0E-20
1282,0E-20
113531,0E-20
13732,0E-20
50645,0E-20
48055,3.0000000000000000
1574,0E-20
1639,0E-20
16681,0E-20
519838,0E-20
3700,0E-20
7690,0E-20
62953,0E-20
8128,0E-20
15501,0E-20
2385,0E-20
26232,0E-20
1789,0E-20
18316,0E-20
549,0E-20
1276,0E-20
416298,0.77049180327868852459
1751,0E-20
90,0E-20
5074,0E-20
115497,24.0000000000000000
8447,0E-20
1515132,4.2692307692307692
11535,0E-20
3430115,0E-20
52897,0E-20
718,0E-20
535106,0E-20
5163,0E-20
92879,6.4800000000000000
4734,0E-20
23143,0E-20
18599,1.7837837837837838
508,0E-20
6676,0E-20
944,0E-20
20001,0E-20
33201,0E-20
187139,0E-20
817,0E-20
582,0E-20
14562,0E-20
4400,1.8709677419354839
13166,0E-20
20709,0E-20
17043400,38.4210526315789474
114836,0E-20
51692,0E-20
19219,0E-20
226,2.0000000000000000
203294,0E-20
9687,0E-20
108774,0E-20
1962,0E-20
43026,0E-20
11025,0E-20
35013,0E-20
8686,0E-20
32363,0E-20
7617,0E-20
1269,0E-20
796,0E-20
38110,0E-20
725,0E-20
17852,13.3913043478260870
2951,0E-20
20962,0E-20
76263,0E-20
1132,0E-20
3650,0E-20
6745,0E-20
818296,35.0000000000000000
9403,0E-20
22444,0E-20
204884,0E-20
11858,2.0000000000000000
12439,0.50000000000000000000
85099,0E-20
1649641,0.12658227848101265823
2264,0E-20
745,0E-20
533,0E-20
2289,0E-20
7424,0E-20
40670,0E-20
2718,0E-20
35229,0E-20
38752,0E-20
10162,0E-20
1272210,0E-20
80381,0E-20
2262,3.0000000000000000
927,0E-20
508,0E-20
20967,0.96153846153846153846
202339,1.00000000000000000000
51395,0E-20
9200,0E-20
2329,0E-20
34311,0E-20
743,0.17647058823529411765
37474,0E-20
88500,0E-20
1328,0E-20
8966,0E-20
13169,1.00000000000000000000
185,0E-20
612,1.00000000000000000000
633061,2.0400000000000000
19140,0E-20
31512,0E-20
555,0E-20
75301,0E-20
931,0E-20
7919,0E-20
17011110,293.0000000000000000
8071,0E-20
80166,0E-20
41755,0E-20
4900517,4.5555555555555556
6381,0E-20
55164,4.3636363636363636
6616,0E-20
27232,3.0869565217391304
4284,0E-20
508,0E-20
17716,0E-20
29606,0E-20
37539,0E-20
981,0E-20
20719,0E-20
55150,1.00000000000000000000
617,0E-20
5520,0.15789473684210526316
987412,25.2236842105263158
157212,1.3666666666666667
49106,0E-20
3025,0E-20
217379,0E-20
12657,0E-20
1426,0.50000000000000000000
10749,0E-20
2073,0E-20
60252,1.3181818181818182
1672,0E-20
9520,0E-20
22354,0E-20
1611,0E-20
7843,0E-20
12782,0E-20
74401,0E-20
6153,0E-20
226,2.0000000000000000
29887,0E-20
37486,0E-20
5161,0E-20
269,0E-20
167002,0E-20
660,0.50000000000000000000
35398,0E-20
340647,0E-20
7202,0E-20
2151,0E-20
20698,0E-20
287557,0E-20
2446,0E-20
5704315,55.4000000000000000
22889,0E-20
684518,10.0000000000000000
6025,0E-20
93384,0E-20
101280,0E-20
216744,0E-20
99006,0E-20
12019,0E-20
24,0E-20
1129,0E-20
2333,0E-20
6883,0E-20
1322,0E-20
14271,2.2884615384615385
5265,0E-20
25645,0E-20
14104,0E-20
125436,0E-20
2981,0E-20
5381,0E-20
2409,0E-20
27250,0.19642857142857142857
3124,0E-20
2040579,6.4143646408839779
7780,0E-20
2126475,134.7567567567567568
1362,0E-20
49800,14.8823529411764706
18783,2.4077669902912621
2949,0E-20
1071,0E-20
8551,0E-20
8736,34.2857142857142857
203969,0E-20
8455,0E-20
17536,2.3970588235294118
38673,0E-20
23104,0E-20
5369,0E-20
12390,0E-20
60006,0E-20
3391,0E-20
20524,0E-20
407306,0E-20
8033,0E-20
7786188,0E-20
15790,0E-20
150282,0E-20
49734,0E-20
51959,0E-20
16382,0E-20
45211,0.31578947368421052632
55332,0E-20
182040,0E-20
35183,1.0344827586206897
4774,0E-20
29011,0E-20
7816,0E-20
30278,0E-20
734574,0E-20
309,0E-20
1173,0E-20
62602,4.0000000000000000
20875,0E-20
291680,0E-20
50446,0E-20
6338,0E-20
32754,48.0000000000000000
124362,0E-20
1690463,8.0000000000000000
11552,0E-20
18086,0E-20
218906,0E-20
222406,0E-20
1554,0E-20
36264,0E-20
1095,0E-20
12227,0E-20
6442,0E-20
33659,0E-20
353754,0E-20
9690,0E-20
5492,1.00000000000000000000
34330,0E-20
11714,0E-20
131300,0E-20
2958,0E-20
606750,0E-20
12110,0E-20
24819,0E-20
21614,0E-20
9604,0E-20
23118,0E-20
490,0E-20
10547467,0E-20
229206,1.00000000000000000000
1797,0E-20
699583,2.0000000000000000
293965,3.0000000000000000
484,12.0000000000000000
37410,0E-20
12729,1.00000000000000000000
1802,0E-20
2055,0E-20
10467,0E-20
1210,0E-20
9037,3.0000000000000000
8262,0E-20
83676,0E-20
3225,0E-20
7185,0.91666666666666666667
4400,1.8235294117647059
11830,0E-20
8630,0E-20
48580,0E-20
1516393,4.1538461538461538
27463,0E-20
234891,0E-20
55886,0E-20
1661,0E-20
62904,0E-20
7017,1.00000000000000000000
1560,0E-20
5452,0E-20
2403,2.0000000000000000
13359,0E-20
4325,0E-20
5479,0E-20
95163,0E-20
13374,1.00000000000000000000
8319,0E-20
2513,0E-20
1389,0E-20
5009,0E-20
4799,0E-20
1401,0E-20
71147,0E-20
178856,0E-20
60984,0E-20
18067,0.97260273972602739726
6081,0E-20
4874,2.4000000000000000
22034,0E-20
430143,0E-20
2257,0E-20
26756,0E-20
2481,0E-20
1588,0E-20
4198,0E-20
269815,0E-20
68665,0E-20
13661,0E-20
2269714,0.10638297872340425532
1835,0E-20
4002,0E-20
16,0E-20
4787,0E-20
56504,0E-20
253478,2.7272727272727273
14343,0E-20
26638,0.50000000000000000000
715,2.2397660818713450
5945,2.0000000000000000
7524,0E-20
13607,0E-20
697,0E-20
1877,0E-20
379249,0E-20
44291,0E-20
585261,0E-20
5337,0E-20
12212,0E-20
8482,1.00000000000000000000
4207,0E-20
18261,0E-20
40,1.00000000000000000000
6255,0E-20
336673,0.83439490445859872611
83402,0E-20
11319,0E-20
8471,0E-20
14348,0E-20
323804,0E-20
58987,0E-20
6424068,1.4516129032258065
620,0E-20
32965,0E-20
90221,25.4807692307692308
14941,0E-20
115578,1.4444444444444444
5042,0E-20
37781,16.0666666666666667
904,0E-20
216101,4.7000000000000000
15150,0E-20
26692,0E-20
1383862,0E-20
189,0E-20
4125,0E-20
64334,0E-20
32172,18.6000000000000000
126931,0.44444444444444444444
16540,0E-20
2399,0E-20
55558,0.20000000000000000000
8788,0E-20
604,0E-20
1310,0E-20
18616,0E-20
783424,0E-20
23906,0E-20
2075,0E-20
226,0E-20
1164,0E-20
3263,0E-20
55714,0E-20
5085,0E-20
2894,0E-20
17269,1.00000000000000000000
2053,0E-20
128376,0E-20
50926,0.83815028901734104046
421495,0E-20
125667,10.2142857142857143
11734,0.50000000000000000000
23274,0E-20
1340,16.0000000000000000
4011,4.3333333333333333
5055,0E-20
3160,0E-20
5332,0E-20
1406,6.8593750000000000
179142,0E-20
1720538,0E-20
15825,0E-20
185075,0.42857142857142857143
11252,0.76190476190476190476
3549,0E-20
569181,0E-20
218678,0.14705882352941176471
9952,0E-20
55322,0E-20
194804,2.1571428571428571
77421,0E-20
76565,0E-20
44139,0E-20
91,14.5454545454545455
43552,0E-20
612,0E-20
272368,0E-20
3906,0E-20
2741,0E-20
3952,0E-20
6938,0E-20
45124,0E-20
56564,0E-20
350698,0E-20
594066,0E-20
69816,25.3750000000000000
4532,0E-20
21996,0E-20
234373,2.6250000000000000
82295,0E-20
45306,0E-20
1516393,4.2748091603053435
6700,0E-20
5854,0E-20
1426,0E-20
747154,24.0784313725490196
14208,0E-20
8584,0E-20
33193,0E-20
9723,0E-20
31862,0E-20
1123,0E-20
10532,0E-20
77121,0E-20
23452,0E-20
1699526,0.13333333333333333333
18510,0.65384615384615384615
24923,0E-20
93858,0E-20
1685,0E-20
9433,0E-20
590,0.55555555555555555556
12160,0E-20
72198,3.9375000000000000
6738,0.92857142857142857143
9446,8.6666666666666667
753485,0.14814814814814814815
8171,0E-20
5492,1.00000000000000000000
1642,0E-20
13790,0E-20
41171,0.52380952380952380952
33959,2.4000000000000000
3680,0E-20
223014,2.0000000000000000
90,0E-20
85147,0E-20
102886,0E-20
3346,0E-20
25992,0E-20
113121,0E-20
26645,0E-20
2672,2.0000000000000000
25809,0E-20
34818,0E-20
2739,0E-20
4237,0E-20
45903,0E-20
9737,19.3333333333333333
27326,0E-20
9165,0E-20
77550,0E-20
716,0E-20
5972,0E-20
47246,0E-20
2257,0E-20
12292574,30.0000000000000000
4493,0E-20
121760,0E-20
2042,0E-20
626,0E-20
71649,2.0462962962962963
179932,0E-20
8406,0E-20
6429,0E-20
11983,0.45454545454545454545
679,2.0000000000000000
43790,0E-20
110748,0E-20
0,0E-20
31278,0E-20
74173,8.2727272727272727
21920,0E-20
29247,0E-20
186621,16.5094339622641509
2301,0E-20
226,2.0000000000000000
463,0E-20
7085,0E-20
5381,0E-20
200394,0E-20
781556,0E-20
4345,0E-20
112,0E-20
3496,0E-20
17016,0E-20
53767,0E-20
18144,8.5000000000000000
4400,2.0000000000000000
4825,0E-20
43438,2.0000000000000000
1077,12.0000000000000000
192831,0E-20
9127,0E-20
9312,3.0000000000000000
372855,5.8235294117647059
6456,0E-20
16129,0E-20
872,0E-20
117449,1.8000000000000000
46939,0E-20
12048,0E-20
58100,0E-20
130861,0.17073170731707317073
645,0E-20
222391,24.0000000000000000
15664,0E-20
6064,0E-20
27514,0E-20
185,0E-20
86620,0.36842105263157894737
20049263,10.5116279069767442
910,0E-20
4004,0E-20
67897,0E-20
145698,0E-20
12877,0E-20
3897,0E-20
100656,0E-20
11797,0E-20
2098818,1.00000000000000000000
61054,0E-20
69151,0E-20
318149,5.3200000000000000
2092,0E-20
17755,0E-20
294,0E-20
11744591,180.0000000000000000
112176,0E-20
1182,0E-20
18430,0E-20
191562,0E-20
48,0E-20
585059,0E-20
21511,0E-20
2335,0E-20
3094,0E-20
48,0E-20
78355,0.07692307692307692308
5285213,0.09803921568627450980
97614,0E-20
41589,0E-20
41159,0E-20
2954,0E-20
53513,2.0000000000000000
67481,0E-20
117351,0E-20
32331,0E-20
12469,0E-20
169314,13.0000000000000000
3856,0E-20
4549,0.06451612903225806452
177138,0E-20
146901,11.9166666666666667
261,0E-20
4161,0E-20
50996,5.8000000000000000
752360,0E-20
2427,0E-20
10962,0E-20
2666336,1.9375000000000000
22656,1.9215686274509804
22507,0E-20
15529,0E-20
106570,0E-20
76448,0E-20
1931,0E-20
481743,0.02500000000000000000
35516,0E-20
90988,0E-20
607096,0E-20
6539,0E-20
49350,0E-20
1230,0E-20
1962,0.25000000000000000000
231577,50.0000000000000000
156219,4.9310344827586207
21511,0E-20
12685,0E-20
123967,0E-20
1033,5.0000000000000000
18371,0E-20
122943,0E-20
28179,0E-20
427008,0E-20
1648,0E-20
176500,0.67647058823529411765
313647,3.8000000000000000
18014,2.0000000000000000
135,0E-20
1269,0E-20
48699,0E-20
3530,0E-20
200187,0.87301587301587301587
5166,0E-20
286959,0E-20
1725,0E-20
20642,0E-20
88340,0E-20
1210,2.6666666666666667
699071,2.0000000000000000
2175,0E-20
1343523,0E-20
1439,0E-20
3249,0E-20
1259,0E-20
651,0E-20
2066,0E-20
39935,0E-20
6110,0E-20
67625,0E-20
40597,0E-20
9606,0E-20
1539,0E-20
2076,0.66666666666666666667
14773,0E-20
54631,5.8961038961038961
5894,0E-20
671,0E-20
12206,0E-20
24275,0E-20
60293,0E-20
21511,0E-20
5859,0E-20
130793,0.85714285714285714286
1218,0E-20
235,0E-20
3785,0E-20
11674,0E-20
245235,0E-20
1751,0E-20
3674,18.0000000000000000
33678,0E-20
77293,0E-20
117086,0E-20
4647,0E-20
280198,0E-20
25001,0E-20
65715,0E-20
1682,0E-20
36094,0E-20
53304,0E-20
25807,0.84210526315789473684
5075,0E-20
27085,0E-20
11339,0E-20

